One Centimetre Receiver Array-prototype observations of the CRATES sources at 30 GHz

Knowledge of the population of radio sources in the range ~2-200 GHz is important for understanding their effects on measurements of the Cosmic Microwave Background power spectrum. We report measurements of the 30 GHz flux densities of 605 radio sources from the Combined Radio All-sky Targeted Eight-GHz Survey (CRATES), which have been made with the One Centimetre Receiver Array prototype (OCRA-p) on the Torun 32-m telescope. The flux densities of sources that were also observed by WMAP and previous OCRA surveys are in broad agreement with those reported here, however a number of sources display intrinsic variability. We find a good correlation between the 30 GHz and Fermi gamma-ray flux densities for common sources. We examine the radio spectra of all observed sources and report a number of Gigahertz-peaked and inverted spectrum sources. These measurements will be useful for comparison to those from the Low Frequency Instrument of the Planck satellite, which will make some of its most sensitive observations in the region covered here.

==> erratum/table3updated.txt <==
# Name		RA		Dec		S1.4	S4.8	S8.4	S30	E30	V3
J0954+7435	09 54 47.5	74 35 57.1	1244.7	778	411	98.5	9.6
J1013+7427	10 13 30.7	74 27 26.9	125.8	87	63.4	102.1	9.9
J1027+7428	10 27 24.1	74 28 26.1	190.1	211	143.5	72	9.8
J1031+7441	10 31 22.0	74 41 58.3	213.2	250	103.9	123	12.3
J1032+7218	10 32 31.9	72 18 18.9	121.4	100	71	61.2	6.3
J1047+7238	10 47 47.5	72 38 13.0	36.7	108	31.2	56.8	5.5
J1048+7143	10 48 27.6	71 43 35.9	760.3	1900	1284.5	1143.6	93.2
J1056+7011	10 56 53.6	70 11 45.9	319.6	539	607.2	1019.7	93.2
J1056+7401	10 56 18.7	74 01 00.2	75.7	67	58.1	23.8	5.2
J1059+7421	10 59 49.2	74 21 01.8	83.5	70	51	62.5	7.6
J1101+7225	11 01 48.8	72 25 37.1	1281.2	858	366.7	930	80.4
J1107+7232	11 07 41.7	72 32 36.0	378.1	271	183.8	138.2	12.8
J1113+6853	11 13 49.5	68 53 56.8	85.1	133	130.4	36.3	6.8
J1127+7011	11 27 03.5	70 11 57.2	77.4	71	114.5	36	4.7
J1128+6834	11 28 36.5	68 34 21.8	144.7	166	134.2	71.6	9.3
J1134+7249	11 34 11.4	72 49 20.0	222.3	229	214.4	32.7	3.3
J1136+7009	11 36 26.4	70 09 27.3	328.1	267	213.7	155.8	13.6
J1141+6736	11 41 09.1	67 36 14.3	179.4	98	62.9	33.3	5.4
J1143+6619	11 43 38.1	66 19 43.9	56.1	115	79.7	33	5.6
J1143+6633	11 43 41.6	66 33 31.2	133.5	245	275.7	53.9	5.2
J1144+6844	11 44 40.0	68 44 55.1	9.7	71	74.6	16.7	4.9
J1155+7316	11 55 27.5	73 16 35.6	48.2	86	65.4	39.7	4.5
J1156+7306	11 56 27.3	73 06 50.2	312.4	172	144.9	66.2	7
J1210+6422	12 10 31.6	64 22 17.5	56.2	146	97.3	5.5	3
J1211+7419	12 11 58.7	74 19 04.1	0	115	14	13.9	2.3
J1215+6422	12 15 48.9	64 22 28.5	67.6	79	117	65.7	7.1
J1219+6344	12 19 10.6	63 44 10.7	64.7	169	230.5	81	8.9
J1219+6600	12 19 35.8	66 00 31.9	77.1	111	329.9	163.8	15.6
J1220+6327	12 20 46.9	63 27 29.0	68.6	75	149.5	27.8	3.5
J1220+6446	12 20 49.3	64 46 36.7	100.8	70	159.4	65.2	6
J1220+7105	12 20 03.6	71 05 31.1	258.8	293	188.1	81.7	11.2
J1220+7231	12 20 27.0	72 31 16.6	86.9	74	66.1	32.2	5.2
J1226+6406	12 26 22.5	64 06 22.0	70	74	81.5	25.9	2.2
J1229+6335	12 29 06.0	63 35 01.0	393.9	296	177.6	33	4.5
J1231+6212	12 31 29.8	62 12 11.9	91.3	85	68.1	38.8	11
J1234+6745	12 34 53.8	67 45 49.3	129	99	55.5	62.6	5.5
J1234+7232	12 34 33.0	72 32 37.3	106.2	88	143.8	77.4	8.4
J1235+6853	12 35 19.3	68 53 37.6	129.3	76	44.7	20.2	3.5
J1237+6128	12 37 35.5	61 28 09.9	86.3	68	60.7	26.2	8.8
J1240+6958	12 40 34.7	69 58 30.6	135.3	190	164.3	73.8	7
J1243+7315	12 43 11.2	73 15 59.3	298.5	312	153.9	94.1	10.5
J1243+7442	12 43 45.0	74 42 37.2	192.5	279	407.4	209.7	17.3
J1245+7117	12 45 36.0	71 17 38.4	44.3	92	48.9	18.9	3.6
J1247+6723	12 47 33.3	67 23 16.4	269.8	174	131.4	54.1	5.7
J1247+7046	12 47 07.6	70 46 45.1	95.2	91	115.6	86.1	8.9
J1247+7124	12 47 09.3	71 24 20.0	120	194	104.5	7.7	1.2
J1248+5820	12 48 18.8	58 20 28.7	249.2	356	324.4	110	12.1
J1252+7326	12 52 37.9	73 26 21.8	143.2	88	45.7	13.3	3.2
J1253+7357	12 53 09.0	73 57 29.3	174.8	111	34.6	52	7.1
J1255+6124	12 55 45.0	61 24 50.9	99.4	97	47.8	30.3	4.6
J1256+5652	12 56 14.2	56 52 25.2	309.5	415	256.5	118.5	10.5
J1302+5748	13 02 52.5	57 48 37.6	327.4	601	861.5	426.9	40.9
J1302+6902	13 02 37.9	69 02 51.6	234.4	194	159.4	225.4	18.4
J1304+6353	13 04 47.4	63 53 47.4	136.8	105	71.3	45.4	6.3
J1305+5836	13 05 27.6	58 36 58.5	48.5	80	53	10.3	3
J1306+5529	13 06 03.3	55 29 43.8	134.5	249	250.1	228.1	21.3
J1308+5530	13 08 54.5	55 30 47.6	85.3	94	65.8	68.3	8.2
J1308+5915	13 08 01.6	59 15 32.0	104.3	78	58.5	48.2	5.7
J1309+5557	13 09 09.7	55 57 38.2	274.4	423	299.2	119.2	14.5
J1311+5513	13 11 03.2	55 13 54.3	433.3	487	498.2	133.4	12.9
J1316+6726	13 16 27.2	67 26 24.3	105.7	174	145.2	50.1	6.3
J1316+6927	13 16 23.0	69 27 16.7	137.5	119	106.7	51.8	7
J1316+7226	13 16 59.0	72 26 20.9	40.6	76	61.6	25.2	4.9
J1317+6020	13 17 00.1	60 20 26.7	141.3	90	59.3	19.3	2.5
J1317+6655	13 17 21.3	66 55 45.0	224.8	125	80.7	33.1	6.3
J1319+6217	13 19 07.5	62 17 21.3	206.6	144	141.3	73	7.5
J1323+6452	13 23 38.4	64 52 12.6	122.9	94	55.8	19.7	4.2
J1328+6221	13 28 40.6	62 21 37.0	127.5	116	107.1	60.2	9.5
J1333+6737	13 33 46.2	67 37 20.1	36.8	79	39	16.3	3
J1334+5631	13 34 37.5	56 31 47.8	184.6	107	46.8	69.7	9.8
J1335+5844	13 35 25.9	58 44 00.3	295.1	740	747.9	378.7	31.3
J1336+7437	13 36 00.2	74 37 54.7	103.3	72	37.3	16.6	3.8
J1337+5143	13 37 51.8	51 43 39.0	186	145	140.8	48.7	4
J1337+5501	13 37 49.6	55 01 02.1	724.9	753	559.1	363.1	48.7
J1337+6532	13 37 16.1	65 32 46.3	215.5	128	248.5	175.7	18.8
J1338+6632	13 38 14.4	66 32 48.7	64.3	109	76.8	17.3	2.9
J1339+6328	13 39 23.8	63 28 58.4	492.3	419	277.2	66.1	8.5
J1340+6923	13 40 48.0	69 23 22.7	284	211	124.7	84.7	7.6
J1341+7054	13 41 45.4	70 54 48.9	51.2	74	34.5	24.4	2
J1341+7434	13 41 18.6	74 34 54.7	91.8	149	64.4	80.7	9.9
J1342+5110	13 42 24.3	51 10 12.4	151.6	129	137.4	61.2	7.2
J1342+7212	13 42 51.7	72 12 53.7	81.6	78	65.3	28.4	2.9
J1343+5754	13 43 57.6	57 54 42.4	117.3	142	75.2	128.9	12.7
J1343+6602	13 43 46.0	66 02 25.7	221.7	299	595.8	320.9	26.4
J1343+6855	13 43 00.6	68 55 17.2	213.5	204	173.6	53	4.7
J1344+5553	13 44 42.1	55 53 13.5	147.3	95	37.6	14.1	1.7
J1344+6606	13 44 08.7	66 06 11.6	660.1	545	499.2	362.7	41.3
J1349+5341	13 49 34.7	53 41 17.0	1108	644	764.3	577.2	61.2
J1350+6132	13 50 38.2	61 32 48.5	282.3	192	133.7	52.6	6.6
J1350+6428	13 50 55.7	64 28 56.8	188.2	657	376	66.2	11.3
J1351+5542	13 51 58.2	55 42 10.9	90.4	87	198.9	87.4	7.4
J1353+6044	13 53 41.2	60 44 23.2	99.2	97	45.5	19.4	2.6
J1353+6324	13 53 58.8	63 24 32.5	348.7	214	117.3	58.6	8.7
J1354+6645	13 54 23.1	66 45 25.6	147.3	145	110.1	97.8	9.6
J1354+7240	13 54 42.3	72 40 23.9	105.9	70	27.9	34.1	5.5
J1359+5544	13 59 05.7	55 44 29.4	128.9	162	143.8	87	7.6
J1401+5835	14 01 45.7	58 35 42.3	145	209	204.3	69.6	6.3
J1406+5822	14 06 55.5	58 22 00.0	112.7	109	86.6	89.1	9.3
J1408+5613	14 08 12.9	56 13 32.5	289.9	309	260.4	175.8	15.9
J1408+5631	14 08 07.5	56 31 13.4	108.8	80	55.7	61.1	5.7
J1408+6854	14 08 19.1	68 54 50.8	186.4	228	210.3	44.3	5.4
J1410+6141	14 10 31.0	61 41 36.9	101.1	127	123.8	167	16.8
J1410+6216	14 10 35.4	62 16 47.4	184.2	163	99.2	53.4	5.9
J1411+5917	14 11 22.0	59 17 04.3	330.8	185	103	34.6	2.8
J1411+7424	14 11 34.7	74 24 29.8	108.7	82	73.3	30.7	4.4
J1412+4844	14 12 38.7	48 44 47.1	66.4	74	41.2	51.5	4.7
J1413+5305	14 13 24.3	53 05 26.9	142.9	141	66.4	70.7	8.1
J1419+5423	14 19 46.6	54 23 14.8	802.5	1350	2248.1	617.7	115.5
J1419+7315	14 19 41.2	73 15 04.3	92	66	26.2	5.9	4.8
J1421+4645	14 21 23.1	46 45 48.0	114.2	223	209.2	140.3	12.4
J1421+5814	14 21 56.1	58 14 54.8	153.5	129	96.3	40.3	3.3
J1422+4953	14 22 25.9	49 53 55.7	66.2	65	89.5	95.9	13
J1423+4802	14 23 06.2	48 02 10.8	408.5	515	399.3	201.3	17.5
J1423+5055	14 23 14.2	50 55 37.3	180	232	214.7	164.3	20.7
J1423+5150	14 23 30.0	51 50 08.7	166.1	109	60.2	40.7	3.6
J1423+7159	14 23 11.0	71 59 16.9	159	99	44.7	51	11
J1424+4705	14 24 37.1	47 05 56.7	230.7	198	197.7	49.9	4.6
J1426+5718	14 26 41.1	57 18 08.7	234.4	132	102	33.7	3.4
J1428+4847	14 28 33.7	48 47 04.5	76.4	75	63.3	19.2	2.8
J1428+5636	14 28 24.8	56 36 11.2	136.7	88	117.5	56	6.1
J1429+5406	14 29 21.9	54 06 11.1	1043.1	716	494.2	221.7	20.5
J1429+6316	14 29 05.3	63 16 04.7	214.1	189	116.2	113.8	10.6
J1429+6532	14 29 57.5	65 32 06.1	68.2	79	76.6	78.8	8.1
J1431+7310	14 31 56.2	73 10 40.9	162.6	88	73.4	43.9	7.2
J1433+6407	14 33 49.6	64 07 11.3	86	74	37.2	18.1	3
J1434+5429	14 34 16.4	54 29 30.5	120.9	100	85.7	36.4	3.8
J1435+5435	14 35 33.8	54 35 59.3	85.7	86	93.2	33.4	5.1
J1436+4820	14 36 18.9	48 20 41.1	17.8	70	72.7	13.3	3.2
J1436+6336	14 36 45.8	63 36 37.9	990.3	757	872.6	1035.6	83
J1437+5112	14 37 19.8	51 12 49.4	167.6	117	115.8	47.8	8.1
J1438+4418	14 38 28.5	44 18 12.1	214.8	265	217.9	60	4.8
J1439+4410	14 39 05.2	44 10 07.1	214.3	120	104.6	31.8	8
J1439+4958	14 39 47.0	49 58 05.5	113.5	198	244.6	241.3	20.7
J1441+6318	14 41 58.7	63 18 33.4	216.2	196	167.9	79	6.9
J1442+5236	14 42 19.5	52 36 21.7	192.5	111	87.2	22.8	3.5
J1443+5645	14 43 46.3	56 45 45.9	74.1	66	50.2	14.2	2.4
J1443+6332	14 43 58.6	63 32 26.4	704.9	442	401.1	85.6	7.1
J1444+5538	14 44 22.8	55 38 16.5	128.7	75	79.2	103.5	10.9
J1446+6043	14 46 51.8	60 43 13.0	131.6	81	53.7	12.3	3.4
J1448+5326	14 48 59.2	53 26 09.3	161.2	193	116.4	37	6.2
J1451+6357	14 51 57.4	63 57 19.2	380	240	178.3	87.1	7.5
J1452+4729	14 52 34.6	47 29 16.0	114.4	74	53.5	19.4	2.5
J1452+5239	14 52 51.7	52 39 56.0	128.6	74	71	31.3	4.1
J1452+5655	14 52 42.1	56 55 15.4	58.7	102	81.1	72.8	6.6
J1453+5353	14 53 38.8	53 53 37.4	183.3	99	60.7	20.4	2
J1454+4926	14 54 12.9	49 26 40.4	111.9	118	93.9	194.5	20.5
J1454+5124	14 54 27.1	51 24 33.7	180	133	96.3	66.2	10.1
J1455+4431	14 55 54.1	44 31 37.7	198.1	192	164.2	96.2	12.6
J1456+5048	14 56 08.1	50 48 36.3	226	232	259.2	63.6	5.2
J1457+6357	14 57 45.6	63 57 07.7	38	104	88.4	14.5	2.9
J1457+6731	14 57 16.5	67 31 18.9	93.4	120	93	25.7	3.5
J1459+4442	14 59 35.5	44 42 07.9	95	164	216.2	108.1	11.7
J1459+4954	14 59 38.2	49 54 31.2	184	108	69	19.4	2.2
J1500+4751	15 00 48.7	47 51 15.5	441.2	475	678	381.9	31.4
J1501+5619	15 01 24.6	56 19 49.7	174.3	99	51.7	38.5	3.3
J1504+6856	15 04 12.8	68 56 12.8	135.8	227	76.9	34.4	5.2
J1504+7147	15 04 53.5	71 47 25.3	110	86	85.9	33.2	6.1
J1506+4239	15 06 53.0	42 39 23.0	384	405	412.6	686.5	56.4
J1506+4359	15 06 05.9	43 59 03.0	86.7	93	101.3	84.8	8.4
J1506+4933	15 06 44.1	49 33 55.8	98.3	137	217.4	420.7	35.9
J1506+6226	15 06 38.2	62 26 49.8	123.3	70	32.4	12.8	3.2
J1506+6620	15 06 48.0	66 20 58.9	137.4	107	76.5	44.4	4.7
J1507+5117	15 07 11.6	51 17 16.8	81.6	144	105.5	69	5.6
J1507+5231	15 07 59.1	52 31 00.8	143.6	123	69.6	14	1.9
J1509+5614	15 09 35.3	56 14 08.8	130.1	72	50.9	20.8	5.3
J1510+5702	15 10 02.9	57 02 43.4	205.8	292	150.1	158	13.9
J1512+4703	15 12 14.3	47 03 33.2	383.9	390	222.7	155.1	13
J1515+5934	15 15 26.7	59 34 53.0	125.3	79	71.9	147.8	15.7
J1518+5002	15 18 40.0	50 02 59.5	132.6	80	89.1	38.5	3.2
J1519+4254	15 19 26.9	42 54 08.2	94.8	85	64.4	25.9	6.6
J1520+4211	15 20 39.7	42 11 11.5	139	85	56.5	58.6	6.3
J1520+4732	15 20 43.6	47 32 49.3	87.1	86	55.9	11.7	1.4
J1520+5635	15 20 19.2	56 35 55.6	447.9	246	90	43.2	4.7
J1521+4336	15 21 49.6	43 36 39.3	229.8	220	547.3	445.8	38
J1524+7336	15 24 41.4	73 36 00.8	190	155	112.9	85.9	7.8
J1525+4201	15 25 23.5	42 01 17.0	132.9	103	65.7	47	6.8
J1525+5828	15 25 48.3	58 28 51.3	110.1	71	34.3	50	4.1
J1525+6751	15 25 46.1	67 51 23.8	161.6	99	58.3	4.4	3.1
J1526+6055	15 26 54.8	60 55 12.4	153.8	87	94.6	42.9	4.2
J1526+6650	15 26 42.9	66 50 54.6	90.5	404	305.7	68	6.9
J1527+4352	15 27 51.5	43 52 04.8	138.5	89	47.1	6.4	2.1
J1527+5849	15 27 46.7	58 49 28.0	177	106	64.8	28.1	3.1
J1528+4522	15 28 41.2	45 22 16.0	201.4	132	61.9	32.7	3.5
J1528+6739	15 28 26.8	67 39 28.3	123.7	78	93.1	39.1	6.7
J1529+6934	15 29 14.6	69 34 59.4	54.3	70	34.7	7.9	4.3
J1529+7043	15 29 11.0	70 43 29.2	172.9	95	75.6	30.9	3.8
J1530+5137	15 30 19.8	51 37 30.2	56.8	110	76.1	56.9	8
J1531+5012	15 31 13.3	50 12 30.0	170.7	109	71.2	19.5	4.8
J1531+5104	15 31 05.0	51 04 46.9	99.3	107	137.5	99.6	8.9
J1531+7206	15 31 33.6	72 06 41.2	428.4	444	232.5	282.1	23.9
J1534+4823	15 34 04.9	48 23 40.9	319.4	204	73.1	45	4
J1534+4920	15 34 32.6	49 20 49.2	85.7	84	112.7	43.9	4.8
J1534+5839	15 34 57.2	58 39 23.5	129	119	136.8	25.5	2.3
J1535+4836	15 35 14.6	48 36 59.7	106	163	101.4	75.2	9
J1535+4957	15 35 52.0	49 57 39.1	214.6	367	306	164.1	13.9
J1535+6953	15 35 19.2	69 53 18.4	88.5	67	123	16.8	5.3
J1536+3833	15 36 13.8	38 33 28.6	127.8	125	115.4	124.6	11.3
J1536+3845	15 36 23.2	38 45 50.6	66.2	86	55.7	115.2	22.1
J1539+5911	15 39 29.5	59 11 00.7	47.4	71	38.4	17.8	2.5
J1540+5803	15 40 37.6	58 03 34.4	65.9	71	70.5	52.5	7.2
J1540+6605	15 40 00.0	66 05 51.5	25.3	76	20.6	9.2	2.3
J1541+3740	15 41 35.9	37 40 51.1	95.8	83	48.2	36.9	6.7
J1541+5348	15 41 25.5	53 48 13.0	240.7	248	113.8	165.9	15.8
J1541+7401	15 41 28.9	74 01 47.7	154.6	102	55.1	49.5	7.7
J1542+6129	15 42 56.9	61 29 55.4	89.1	121	144	100.9	10.4
J1543+6621	15 43 21.3	66 21 54.8	51.6	87	76	35.7	7.8
J1545+3941	15 45 53.2	39 41 46.8	196.9	310	76.8	1.7	1.9
J1545+4751	15 45 08.5	47 51 54.7	691.6	437	343.6	65.9	6.1
J1545+5135	15 45 02.8	51 35 00.9	625.1	588	635.1	163.3	14.1
J1545+5259	15 45 04.9	52 59 25.5	211.9	122	64.2	39.6	5.4
J1545+5400	15 45 43.8	54 00 42.8	82.7	125	144.5	62.3	7.9
J1546+5146	15 46 33.6	51 46 45.5	93.4	92	90.1	31.8	5.5
J1548+6949	15 48 38.5	69 49 19.6	233.8	135	49.9	13.7	4.7
J1549+5038	15 49 17.5	50 38 05.8	642.3	731	1286.1	570.6	46.6
J1549+6134	15 49 46.9	61 34 10.4	58.7	121	78.6	17.4	2.4
J1549+6310	15 49 57.3	63 10 07.3	70.6	91	43.1	33.4	5.5
J1550+4536	15 50 43.9	45 36 24.2	49.5	82	66.7	17.5	4.5
J1551+5806	15 51 58.2	58 06 44.5	196	348	305.3	214.3	18.4
J1552+5552	15 52 10.9	55 52 43.2	106.2	94	131.3	187.7	28.6
J1556+7420	15 56 03.0	74 20 58.2	184.7	138	120.6	155.8	14.7
J1557+4007	15 57 55.5	40 07 38.5	79	91	46.6	25.5	2.2
J1557+5440	15 57 21.4	54 40 16.0	97.2	85	48.4	43.6	7
J1558+5625	15 58 48.3	56 25 14.1	210.2	206	169.7	199.6	18.7
J1558+6521	15 58 35.1	65 21 29.5	16.5	81	92.2	23.9	3.5
J1559+5924	15 59 01.7	59 24 21.8	218.3	191	130.3	62	9.6
J1600+7427	16 00 51.8	74 27 09.6	93.5	74	52.9	39.6	3.7
J1602+4117	16 02 15.0	41 17 42.4	83.6	83	38.8	6	1
J1603+5730	16 03 55.9	57 30 54.4	340.5	365	308.9	150.3	18.2
J1603+6311	16 03 45.8	63 11 30.9	142.3	95	25.2	18.8	3.2
J1603+6945	16 03 18.6	69 45 57.5	206.9	172	102.8	84.5	8.3
J1604+5714	16 04 37.4	57 14 36.7	510.1	329	485.3	482.1	83.8
J1604+6722	16 04 46.2	67 22 17.0	68.2	68	45.5	35.8	4.9
J1605+3722	16 05 33.8	37 22 51.1	140.7	125	97.6	46.9	5
J1605+5931	16 05 50.2	59 31 43.4	138.1	114	170.7	148.1	17.6
J1608+4012	16 08 22.2	40 12 17.8	207.5	240	127.9	276.2	24.8
J1608+5613	16 08 20.8	56 13 56.4	248.9	236	180.8	136.4	14.4
J1609+4717	16 09 35.6	47 17 56.3	88.9	88	76.1	50.4	7.5
J1609+5354	16 09 13.2	53 54 29.7	46.5	65	55.8	27.1	5.7
J1609+6532	16 09 14.0	65 32 29.0	67.5	88	73.2	13.8	6
J1613+4223	16 13 04.8	42 23 18.9	42.1	200	133.5	4.9	1.5
J1613+6329	16 13 39.6	63 29 18.6	55.5	109	80	14.5	1.8
J1614+5826	16 14 58.3	58 26 08.9	13.3	65	67.3	20.5	3.1
J1615+4312	16 15 26.7	43 12 58.3	90.8	129	138.1	34.7	5.7
J1616+3621	16 16 55.6	36 21 34.5	339.1	286	235.7	91.4	12.4
J1616+4632	16 16 03.8	46 32 25.2	80.2	237	125.5	74.6	10.7
J1616+6420	16 16 54.6	64 20 51.3	61.1	65	62.6	31.2	4.8
J1617+4106	16 17 06.3	41 06 47.0	95.5	124	81.9	56	8.5
J1617+5140	16 17 29.5	51 40 20.4	244.4	157	140.6	76.2	11.4
J1617+5150	16 17 44.4	51 50 54.2	101.2	93	93.7	10.9	2.2
J1618+3717	16 18 26.6	37 17 11.5	106.1	68	53.1	24.8	3.7
J1619+5256	16 19 42.4	52 56 13.4	185.1	128	181.8	54.2	5.8
J1619+7226	16 19 37.7	72 26 32.5	172.3	119	58.9	11.2	3.3
J1620+4901	16 20 31.2	49 01 53.3	448.1	442	401.3	312.9	26
J1620+5002	16 20 56.7	50 02 36.7	61.8	67	64	30.9	3
J1622+3816	16 22 40.7	38 16 37.3	84.5	83	97.5	36.8	5.2
J1623+3909	16 23 07.6	39 09 32.4	184.9	244	219.4	26.8	5.7
J1623+6624	16 23 04.5	66 24 01.1	159.3	481	302.8	150.1	13.5
J1624+5652	16 24 32.2	56 52 28.0	263.6	183	368.6	216.3	23
J1624+5741	16 24 24.8	57 41 16.3	534.3	585	594.4	502.8	43.9
J1624+6259	16 24 42.2	62 59 31.5	58.2	72	51.5	11.1	1.8
J1625+4053	16 25 10.3	40 53 34.3	165.2	110	86.6	86.5	11.1
J1625+4118	16 25 42.2	41 18 41.1	80.8	107	76.8	65.8	7.1
J1625+4134	16 25 57.7	41 34 40.6	1719.4	1253	1983.5	449.6	40.5
J1625+4347	16 25 53.3	43 47 13.8	127.4	123	71.8	51.5	7.9
J1625+5715	16 25 32.9	57 15 42.5	45.4	67	60.2	104.1	11.3
J1626+5049	16 26 07.8	50 49 02.6	105.6	80	66.3	23.5	4.5
J1626+5442	16 26 34.1	54 42 06.7	90.4	96	85.5	80.4	12.4
J1626+5809	16 26 37.2	58 09 17.7	538.7	315	157.7	163.4	16.4
J1627+4803	16 27 46.2	48 03 24.9	98.9	65	82.7	36.2	4.4
J1628+4734	16 28 37.5	47 34 10.4	279.3	160	95.6	16.9	3.9
J1628+5641	16 28 49.5	56 41 14.5	156.3	119	134.1	190.9	21.8
J1630+5221	16 30 43.1	52 21 38.6	122.8	73	37.9	34	6.2
J1630+6659	16 30 34.9	66 59 05.5	148.3	98	59.3	13.1	1.9
J1631+4458	16 31 32.4	44 58 49.3	152	83	56.9	21.1	3.7
J1631+4927	16 31 16.5	49 27 39.5	319.2	422	657.1	466.3	69.4
J1631+5028	16 31 31.7	50 28 22.5	89.7	65	102.6	40.4	5.2
J1633+6500	16 33 27.8	65 00 42.4	94.6	110	119.5	152.4	15
J1635+3458	16 35 06.8	34 58 52.3	67	83	82.5	83.1	7
J1635+3808	16 35 15.5	38 08 04.5	2799.7	3221	2403.9	2472.9	275.1
J1635+5955	16 35 37.7	59 55 15.1	163	232	108.5	167.1	15.9
J1635+6019	16 35 37.7	60 19 56.7	457.7	248	156.1	40.1	4.4
J1637+4717	16 37 45.1	47 17 33.8	1068.7	1244	766.7	1266.6	116.6
J1638+5720	16 38 13.5	57 20 24.0	1219.3	1750	1338.2	1660.3	146.5
J1639+4705	16 39 56.0	47 05 23.6	234.4	136	108.7	69.7	7.7
J1639+5357	16 39 39.8	53 57 47.1	332.6	345	302	157.1	17.2
J1640+3946	16 40 29.6	39 46 46.0	995.8	1117	1650.8	891.1	79.3
J1641+3345	16 41 48.1	33 45 12.1	70.4	67	65.7	18.9	4.9
J1641+4006	16 41 31.2	40 06 51.0	94.9	69	58.2	29.9	5.5
J1641+5115	16 41 55.7	51 15 46.9	158.3	114	82	17.2	3.4
J1642+3948	16 42 58.8	39 48 37.0	7270.8	8719	6299.8	5720.4	483.9
J1642+6655	16 42 21.9	66 55 49.5	128.1	73	47.3	19.6	1.8
J1642+6856	16 42 07.9	68 56 39.7	1776.2	1527	1206.2	4778.6	414.5
J1643+3448	16 43 40.3	34 48 05.4	137.8	86	58.3	12.6	3.4
J1644+3916	16 44 34.5	39 16 04.9	120.8	77	73	27.9	4.5
J1644+4546	16 44 20.0	45 46 44.4	184.7	109	64.6	47.4	5
J1645+4642	16 45 35.0	46 42 17.0	88.2	82	44.3	36.8	4
J1645+5233	16 45 26.4	52 33 35.6	168.2	92	44.4	39.4	6.2
J1645+6330	16 45 58.6	63 30 10.9	222.7	481	224.4	369.7	36
J1646+4059	16 46 56.9	40 59 17.2	266	395	495.7	337	28
J1646+7419	16 46 15.2	74 19 11.1	386.3	249	177.9	61	8.2
J1647+4950	16 47 34.9	49 50 00.6	181	191	232.3	304.2	29
J1648+4104	16 48 29.3	41 04 05.6	246.9	197	204.9	461.1	44.4
J1648+6257	16 48 02.9	62 57 43.8	106.6	68	33.1	40.9	3.4
J1649+4857	16 49 58.0	48 57 15.4	82.4	68	62.3	20.4	2.5
J1649+7442	16 49 41.0	74 42 44.6	99.2	108	128.9	125.9	20.5
J1650+4140	16 50 05.5	41 40 32.4	237.5	136	85.1	41.3	5.1
J1652+3902	16 52 58.5	39 02 49.8	268	330	334.8	597.3	59.6
J1652+4013	16 52 33.2	40 13 58.3	90.1	111	104.2	57.2	5
J1652+6232	16 52 01.5	62 32 09.1	46.1	85	48.7	19.7	2.7
J1653+3945	16 53 52.2	39 45 36.6	1625.8	1375	1158.4	903.1	103.5
J1655+4233	16 55 18.8	42 33 39.8	153.6	125	245.5	191.5	16
J1655+5430	16 55 59.2	54 30 04.5	237.7	136	177.1	177.3	17.3
J1656+5321	16 56 39.6	53 21 48.8	97	145	130.2	51.9	7.1
J1656+6012	16 56 48.2	60 12 16.5	299.6	184	226.5	379	31.3
J1657+4808	16 57 46.9	48 08 33.0	1064	738	739.4	415.3	36.8
J1657+5705	16 57 20.7	57 05 53.5	971.6	764	521.9	514	42.6
J1658+3443	16 58 01.4	34 43 28.4	464.2	474	378.5	253.7	21.6
J1658+4737	16 58 02.8	47 37 49.3	868	1244	1186.4	681	57
J1658+6653	16 58 45.9	66 53 07.2	68	121	54.8	49.8	5.6
J1659+5847	16 59 50.6	58 47 15.4	219.8	169	130.4	115.3	9.3
J1700+6612	17 00 59.2	66 12 27.5	131.5	91	82.9	78.3	6.3
J1700+6830	17 00 09.3	68 30 07.0	350.3	380	383.5	390.2	49.2
J1701+3954	17 01 24.6	39 54 37.1	195.6	150	285.4	522.9	42.8
J1701+5133	17 01 22.4	51 33 49.7	117.4	93	92.9	62.7	7.6
J1702+5312	17 02 01.4	53 12 34.7	4.4	72	7.9	10.2	2.4
J1705+5109	17 05 26.4	51 09 35.4	336.1	184	143.7	64.4	6.7
J1707+4536	17 07 17.8	45 36 10.6	822.5	461	319.1	256.6	21
J1708+3346	17 08 01.2	33 46 46.4	112.4	111	128.2	78.2	7.5
J1709+4318	17 09 41.1	43 18 44.5	145.3	117	197.2	211.8	21.7
J1710+4848	17 10 04.3	48 48 31.1	48.3	86	52.5	28.6	2.5
J1711+5411	17 11 40.5	54 11 45.1	222.3	172	208.6	153.6	13.3
J1711+6853	17 11 20.2	68 53 01.7	61.4	115	105.3	131.9	13.3
J1712+4655	17 12 01.3	46 55 57.7	110.4	118	85.9	20.5	3.4
J1712+6053	17 12 12.4	60 53 28.9	25.9	91	130.7	33.9	3.1
J1713+4916	17 13 35.2	49 16 32.6	208.1	183	231.2	232.4	23.8
J1715+3619	17 15 08.4	36 19 50.2	92.9	93	55	63.3	9.8
J1716+4357	17 16 38.2	43 57 17.5	170.1	109	47.9	26.3	4.9
J1716+6836	17 16 13.9	68 36 38.7	507	838	819.7	595.2	52.4
J1717+3905	17 17 28.5	39 05 22.8	102.4	107	111.9	48.2	6.3
J1717+4226	17 17 19.2	42 26 59.9	136	125	81.2	44.6	5.6
J1718+4228	17 18 15.2	42 28 18.3	112.3	86	62.7	55.7	4.9
J1718+4448	17 18 07.4	44 48 12.4	160.1	129	129.9	61.9	10.3
J1719+4804	17 19 38.3	48 04 12.3	64.2	109	188.1	15.7	1.4
J1719+4858	17 19 14.5	48 58 49.4	147.8	164	206.7	207	18.1
J1720+3604	17 20 03.6	36 04 17.4	33.3	70	72	14.9	2
J1721+3233	17 21 43.3	32 33 16.9	81.4	89	86.9	39.1	4.6
J1721+3542	17 21 09.5	35 42 16.1	820.4	784	601.4	286.9	29
J1722+4339	17 22 35.4	43 39 21.2	76.1	79	89.1	43.6	5.2
J1722+5611	17 22 58.0	56 11 22.3	206.1	125	129.2	25.9	2.4
J1722+5856	17 22 36.7	58 56 22.3	233.9	314	328	110.3	10.2
J1722+6105	17 22 40.1	61 05 59.8	157.9	245	203.2	98.6	10.1
J1722+6144	17 22 40.7	61 44 53.8	50	148	87	26.1	3.4
J1723+3417	17 23 20.8	34 17 58.0	519	493	216	154.9	14.1
J1723+5236	17 23 39.8	52 36 48.4	523	334	245.6	129.6	14.9
J1723+6547	17 23 14.1	65 47 46.2	245.2	182	166	61.7	9
J1724+3303	17 24 14.2	33 03 04.0	421.8	475	559.8	240.1	19.6
J1724+4004	17 24 05.4	40 04 36.5	576.8	524	296.1	624.7	77.9
J1724+4518	17 24 42.5	45 18 34.9	68.5	144	26.2	19.6	5
J1724+4520	17 24 35.5	45 20 14.7	68.5	144	64	96.3	7.8
J1724+4913	17 24 46.3	49 13 45.2	77.4	72	58.3	20.1	2
J1724+6055	17 24 41.4	60 55 55.7	178.9	246	166	57	5.3
J1725+4627	17 25 01.9	46 27 55.8	115.7	91	77.5	42.4	7.6
J1725+5301	17 25 30.5	53 01 27.2	52.5	110	46.4	48.7	6.3
J1726+3213	17 26 35.1	32 13 23.0	129.2	192	191.2	211.8	18.2
J1726+3957	17 26 32.7	39 57 02.2	528.1	296	204.2	170.7	14.6
J1726+4348	17 26 57.2	43 48 14.2	132.2	168	84.8	63.5	5.3
J1726+6011	17 26 01.9	60 11 00.3	153.2	139	96.8	172.9	14.4
J1727+4530	17 27 27.6	45 30 39.7	932.6	935	1360.3	1252.6	110.2
J1727+4703	17 27 35.5	47 03 30.2	39.7	68	62.8	27.6	4.1
J1727+5510	17 27 23.5	55 10 53.5	146.2	274	265.3	142.3	12.9
J1728+3838	17 28 59.1	38 38 26.5	245.9	219	187	412.1	35.2
J1728+5013	17 28 18.6	50 13 10.5	207.6	145	161.8	102.7	10.2
J1730+3714	17 30 47.0	37 14 55.1	104.1	78	68.7	50.6	6
J1731+4617	17 31 57.1	46 17 18.8	273.1	149	84	19.5	2.6
J1733+7046	17 33 12.5	70 46 29.8	79.4	71	8.3	12.9	2.2
J1734+3857	17 34 20.6	38 57 51.4	820.3	557	1160	1049.4	87.6
J1734+4625	17 34 30.3	46 25 53.1	41.9	95	111.1	38.4	3.3
J1735+3616	17 35 48.1	36 16 45.6	341.6	334	958.7	506.3	40.7
J1735+5049	17 35 49.0	50 49 11.6	441.7	755	952	464.8	38.9
J1738+3224	17 38 40.5	32 24 09.1	164.1	142	294.1	68	5.5
J1738+4008	17 38 19.1	40 08 18.2	78.1	113	152.3	143.7	17.4
J1739+3358	17 39 35.4	33 58 08.2	171.7	185	224.9	98.3	10
J1739+4737	17 39 57.1	47 37 58.4	790.5	818	848.4	673.8	54.9
J1739+4955	17 39 27.4	49 55 03.4	538.6	428	577.7	571.6	52.8
J1740+4348	17 40 49.0	43 48 16.2	114.1	196	257	113.8	10.1
J1740+4506	17 40 06.4	45 06 50.4	277.8	192	279.8	80.2	8
J1740+5211	17 40 37.0	52 11 43.4	823.3	1699	1347.2	1161.6	101.4
J1741+4751	17 41 34.8	47 51 32.6	48.9	212	201.2	68.3	8.4
J1742+3742	17 42 02.2	37 42 13.2	120.9	70	48.1	5.5	4.6
J1742+4633	17 42 16.7	46 33 26.2	140.9	98	64.7	25.6	3.7
J1742+5741	17 42 04.7	57 41 58.5	63.4	70	26.4	50.7	6.8
J1742+5945	17 42 32.0	59 45 06.7	108.5	88	116.2	169.8	16.1
J1743+3747	17 43 47.6	37 47 53.8	217.5	261	430	115.6	17.3
J1744+3259	17 44 14.5	32 59 29.4	93.6	77	56	43.9	6.4
J1744+5542	17 44 56.6	55 42 17.2	580.8	562	305.6	243.2	36.3
J1744+7356	17 44 31.4	73 56 14.0	129.1	70	55.8	13.8	6.1
J1745+4059	17 45 28.4	40 59 51.8	64	73	112.2	158.6	14.1
J1745+5627	17 45 25.7	56 27 39.0	61.6	89	46.8	21.7	3.3
J1746+5341	17 46 32.5	53 41 31.5	86.6	116	56.4	32.1	5.1
J1746+6048	17 46 26.8	60 48 22.8	138	101	92.4	51.4	5.4
J1746+6226	17 46 14.0	62 26 54.7	789.3	589	472.4	219.6	18.6
J1746+6421	17 46 06.7	64 21 49.7	291.2	163	100.5	66.8	6.7
J1746+6920	17 46 30.0	69 20 35.6	154.5	140	138.4	138.1	11.6
J1747+4658	17 47 26.7	46 58 50.9	312.4	669	882.3	243.9	20.3
J1747+7131	17 47 49.7	71 31 05.1	82	66	55.5	20.4	3.5
J1748+3404	17 48 05.8	34 04 01.2	192.3	179	270.1	376.1	34.1
J1748+7005	17 48 32.8	70 05 50.8	758	715	572.8	473.9	39.4
J1749+4321	17 49 00.4	43 21 51.3	286.8	321	284.9	408.5	40.2
J1749+5241	17 49 39.0	52 41 16.0	115.9	77	43.5	12.6	1.9
J1750+3231	17 50 31.2	32 31 50.5	47.2	79	63.2	36.2	7.9
J1752+5819	17 52 17.2	58 19 57.6	63.6	73	37.2	19.3	2.7
J1752+7311	17 52 11.7	73 11 20.5	124.5	163	141.9	163	14.4
J1753+3427	17 53 29.9	34 27 08.2	99.4	65	38.1	18.7	1.5
J1753+4409	17 53 22.7	44 09 45.7	787.7	1000	810.4	423	42.8
J1754+3540	17 54 13.7	35 40 48.5	243.1	204	135.6	59.7	9.7
J1754+6452	17 54 07.6	64 52 02.6	145	257	192.4	87.8	7.5
J1755+3350	17 55 11.2	33 50 59.8	147	139	134.6	45.9	5.4
J1755+6236	17 55 48.4	62 36 44.1	294.7	203	147.5	73.7	6.6
J1755+6905	17 55 21.4	69 05 29.1	78.3	78	54.1	28.5	3
J1756+5748	17 56 03.6	57 48 48.0	770	463	282.8	54.4	6.1
J1757+4757	17 57 28.4	47 57 24.4	117.9	153	112.5	20.8	2.9
J1757+5523	17 57 28.3	55 23 11.9	82.6	73	50.2	36.3	6
J1759+4627	17 59 41.8	46 27 59.9	110.2	124	147.6	59.7	5.4
J1759+5157	17 59 03.4	51 57 43.2	195.4	111	53.6	2.6	2.8
J1800+3848	18 00 24.8	38 48 30.7	332.4	735	1211.2	892.5	76.3
J1800+7325	18 00 51.1	73 25 08.4	91	114	50.3	6.5	3.6
J1801+4404	18 01 32.3	44 04 21.9	746.9	1193	522	1179.3	99.2
J1801+4720	18 01 21.4	47 20 58.0	97.1	84	58.5	50	4.9
J1801+5751	18 01 48.7	57 51 35.6	43.3	78	44.3	22.1	2.9
J1801+6051	18 01 11.6	60 51 13.7	134.6	107	98.8	48.2	5
J1801+6902	18 01 14.6	69 02 43.8	228.2	130	79.8	48.2	5.7
J1802+4557	18 02 25.1	45 57 34.7	258.8	184	145.8	72.6	6.8
J1802+7040	18 02 35.2	70 40 08.4	281.4	156	102.8	56.7	5.1
J1803+6433	18 03 57.4	64 33 24.7	22.9	71	66.4	18.9	3.1
J1806+6141	18 06 19.9	61 41 18.3	268.9	328	196.1	296.5	28.8
J1806+6949	18 06 50.7	69 49 28.1	1886.8	2122	1595.5	1519.7	132.4
J1807+5215	18 07 37.7	52 15 56.7	111.5	92	64.7	61.9	9
J1808+3501	18 08 11.5	35 01 18.7	95.7	140	89.3	136.2	13.6
J1808+3905	18 08 05.1	39 05 26.1	267.2	148	90.3	28.2	7
J1808+4542	18 08 21.9	45 42 20.9	295.9	351	434.9	633.9	51.3
J1809+3844	18 09 49.6	38 44 14.2	72.1	71	26	28.9	5.8
J1809+4925	18 09 48.0	49 25 44.4	111.2	86	78.5	56	5.1
J1810+5649	18 10 03.3	56 49 23.0	734	569	445.2	284.2	25.7
J1811+3751	18 11 42.3	37 51 49.6	143.2	87	103.9	122.9	12
J1812+5603	18 12 57.7	56 03 49.2	161.7	255	112.7	269.7	25.3
J1813+3144	18 13 35.2	31 44 17.6	196.7	127	92	69.7	7.2
J1813+4721	18 13 50.6	47 21 14.7	137.2	78	14.1	27.1	3.9
J1814+4113	18 14 22.7	41 13 05.6	734.7	517	382.1	324.6	28.2
J1814+4822	18 14 00.2	48 22 53.1	132.9	84	66.3	23.7	5
J1814+6120	18 14 25.9	61 20 40.0	59.1	76	54.4	74.7	8.6
J1815+4535	18 15 37.6	45 35 30.8	80.5	79	101.9	68.7	7.2
J1815+4919	18 15 20.9	49 19 14.6	45.9	99	77.6	40.1	3.3
J1816+4021	18 16 53.7	40 21 04.1	137.2	100	109.1	38.9	7.1
J1816+5307	18 16 57.1	53 07 44.5	108.5	173	175	57.1	5.8
J1817+5528	18 17 19.7	55 28 37.7	126.9	123	112.3	54.6	7.8
J1818+3520	18 18 12.5	35 20 26.4	207.9	136	99	23.1	2.3
J1818+4916	18 18 09.5	49 16 29.7	85.8	103	54.5	23	3.6
J1818+5017	18 18 30.5	50 17 19.7	180	130	239.2	124	11.3
J1818+7157	18 18 22.8	71 57 44.5	131.4	76	56.2	39	5.8
J1819+3845	18 19 26.6	38 45 01.8	63.9	91	128.6	192.8	16.2
J1819+5424	18 19 49.3	54 24 28.8	55.6	66	39.4	21.9	2.2
J1819+5511	18 19 10.1	55 11 08.6	77.8	67	64.6	45.4	6.2
J1821+3602	18 21 03.4	36 02 25.4	98.5	205	94.5	17.6	2.9
J1821+3945	18 21 59.7	39 45 59.7	642.2	350	266.9	87.3	9.6
J1821+6818	18 21 59.5	68 18 43.0	124.7	208	139.3	160.8	18.2
J1822+5629	18 22 44.0	56 29 43.8	228	131	74.4	85.6	15.7
J1823+6857	18 23 32.9	68 57 52.6	223.9	187	207.9	222.3	25.5
J1824+5651	18 24 07.1	56 51 01.5	1445.7	1263	1193.1	1602.4	143.5
J1825+5753	18 25 41.6	57 53 05.9	150.3	201	167.7	66.9	8.8
J1825+5819	18 25 03.7	58 19 51.5	67.8	78	60.3	71.2	8.9
J1826+3431	18 26 60.0	34 31 14.1	482.1	331	289.4	167.6	17.6
J1826+4402	18 26 17.3	44 02 55.7	128.1	75	80.2	56.2	6
J1826+5437	18 26 08.2	54 37 19.5	142.2	102	61.8	89.9	9.7
J1826+6706	18 26 37.5	67 06 44.7	126.1	71	26.4	60.5	7.2
J1828+3220	18 28 56.9	32 20 04.1	70.1	90	16.7	18.8	4.4
J1828+6434	18 28 09.9	64 34 16.0	231.6	270	222.6	146.8	12.7
J1829+3736	18 29 33.5	37 36 07.5	71.6	77	57.6	35.3	8.8
J1829+3957	18 29 56.5	39 57 34.7	268.6	370	226.4	299.2	24.9
J1829+6409	18 29 19.3	64 09 17.0	111.3	69	55.2	44.7	4.9
J1830+5816	18 30 53.9	58 16 16.2	77	80	47.1	6.4	1.5
J1832+4041	18 32 40.8	40 41 12.3	121.2	113	145.7	108.3	10.1
J1834+3205	18 34 49.1	32 05 25.4	89	80	117.3	51.1	5
J1835+3241	18 35 03.4	32 41 46.8	112.6	2194	243.9	370.7	31.4
J1835+4904	18 35 21.8	49 04 43.6	118.9	65	50.2	21.2	2.7
J1835+6119	18 35 19.7	61 19 40.0	604.5	567	486.6	99.5	9.4
J1835+6203	18 35 12.5	62 03 41.7	200.9	195	7.1	11.4	2.7
J1838+3253	18 38 37.7	32 53 51.0	101.5	101	140.7	99.9	10.8
J1838+5210	18 38 50.7	52 10 54.0	100.4	73	32.9	24.4	3.8
J1838+5735	18 38 58.6	57 35 39.3	89.4	93	66	54.2	7.6
J1838+7331	18 38 19.9	73 31 54.9	144.8	111	66.6	33.5	3.4
J1839+4100	18 39 05.8	41 00 59.1	208	160	124.1	73.5	6.6
J1839+4236	18 39 49.2	42 36 06.0	109.6	94	61.6	84.2	12.5
J1840+3702	18 40 58.6	37 02 29.2	63.2	100	85.1	83.4	6.8
J1840+3900	18 40 57.2	39 00 45.7	145.2	420	227.8	122.3	12.9
J1840+5452	18 40 57.4	54 52 15.9	209.7	252	201.1	185.1	22.9
J1840+6212	18 40 33.7	62 12 50.2	67	72	65.5	77.4	8.1
J1841+3459	18 41 45.3	34 59 40.1	71.9	70	57.1	28.6	4.9
J1841+3711	18 41 15.1	37 11 51.4	327	217	80.6	130.4	34.1
J1841+4129	18 41 10.1	41 29 41.1	49.1	83	54.9	26.4	3.6
J1841+6718	18 41 03.9	67 18 50.0	179.3	167	99.2	46.6	6
J1841+6740	18 41 42.3	67 40 05.6	74.3	117	105.5	58.7	8.2
J1842+5024	18 42 03.4	50 24 04.6	113.4	69	43.5	9.8	5.8
J1842+6809	18 42 33.6	68 09 25.2	824.4	925	846.7	946.4	85.6
J1843+3225	18 43 29.3	32 25 27.5	274.1	160	160.9	70.5	7.7
J1843+3558	18 43 51.4	35 58 35.4	125.6	151	63.8	45.7	10.8
J1843+4449	18 43 07.9	44 49 51.5	118.4	90	103.3	143.4	19.6
J1844+5709	18 44 51.0	57 09 38.6	164.7	123	83.1	57.9	5.3
J1845+3541	18 45 35.1	35 41 16.7	883.5	793	571.3	87.4	8.4
J1845+3548	18 45 24.1	35 48 13.6	203	185	45	38.2	6.1
J1845+4007	18 45 11.1	40 07 51.6	1020.4	564	386.3	115.3	12.8
J1845+5441	18 45 13.7	54 41 57.0	158.8	101	69	12.9	4.7
J1845+5715	18 45 44.0	57 15 37.3	116.6	71	39.1	41.1	5.1
J1846+3747	18 46 31.9	37 47 17.3	118.2	121	202.8	48.7	6.8
J1846+7237	18 46 12.8	72 37 50.6	99.4	69	41	62.7	5.5
J1849+5737	18 49 42.8	57 37 27.5	60.8	77	77.5	72.2	6.2
J1849+6705	18 49 16.1	67 05 41.7	533.3	845	476	3684.1	301.1
J1849+7137	18 49 30.5	71 37 23.6	121.1	92	46.6	38.5	3.4
J1850+4057	18 50 31.3	40 57 31.4	119.4	99	84.8	39.6	4
J1850+4959	18 50 22.2	49 59 21.5	193.3	230	155.7	89.5	10.4
J1850+5744	18 50 37.9	57 44 12.7	82.7	102	34.8	18.2	1.6
J1851+6100	18 51 52.4	61 00 38.8	269	219	189.6	174.9	14.4
J1852+4019	18 52 30.4	40 19 06.6	677.2	525	626.7	350.3	29.7
J1852+4405	18 52 40.0	44 05 35.1	71	70	42	21	2.8
J1852+4855	18 52 28.6	48 55 47.5	242.7	311	374.1	549.8	48.9
J1854+7351	18 54 57.3	73 51 19.9	472.7	576	600.3	257.9	21.4
J1855+3742	18 55 27.7	37 42 57.0	189.7	367	227.6	72.1	6.2
J1856+4400	18 56 59.3	44 00 14.6	142.9	84	94	32.3	4.3
J1859+4431	18 59 18.8	44 31 29.4	66.3	72	59	12.7	7.1
J1901+4858	19 01 08.7	48 58 13.9	28.3	65	25.5	11.5	4
J1901+6207	19 01 03.0	62 07 21.3	108.7	68	23.6	23.5	3.1
J1902+4235	19 02 30.4	42 35 09.0	124.8	71	150	48.5	9.4
J1903+5130	19 03 13.1	51 30 31.1	95.2	84	113.3	104.6	10.2
J1903+5540	19 03 11.6	55 40 38.4	263.9	235	166.3	87.8	11.6
J1904+5355	19 04 33.8	53 55 08.4	84.4	75	72.5	21.3	2.9
J1907+5141	19 07 37.5	51 41 57.3	114.4	105	62	30.8	2.6
J1909+4834	19 09 46.6	48 34 31.8	422.9	495	236.9	174.4	15.3
J1909+6241	19 09 20.2	62 41 38.8	146.5	113	80.5	17.2	2.8
J1910+4802	19 10 34.2	48 02 11.8	244.3	154	126.1	144	14.2
J1912+6526	19 12 06.0	65 26 30.1	83.4	71	45.6	42.6	5.5
J1913+4706	19 13 16.0	47 06 49.7	164.8	108	17.3	38.4	3.8
J1915+6548	19 15 23.8	65 48 46.4	597.2	354	224.1	37.8	6.4
J1916+6053	19 16 54.3	60 53 03.8	69	100	71.2	19.4	2.9
J1918+4937	19 18 45.6	49 37 56.1	162.6	127	213.3	90.1	10.2
J1918+5520	19 18 10.7	55 20 38.6	305.9	300	424.6	430.4	37.4
J1919+7240	19 19 53.9	72 40 58.6	53	66	51.1	9.5	1.9
J1920+5350	19 20 01.3	53 50 46.8	115	96	91.9	50.6	6.8
J1926+6921	19 26 37.9	69 21 14.9	115	85	108.6	35.9	3.9
J1927+6117	19 27 30.4	61 17 32.9	546.2	558	514	582.9	50.6
J1927+7358	19 27 48.5	73 58 01.6	4040.8	3626	3697.8	2910	245.8
J1929+6146	19 29 35.1	61 46 29.3	215.4	121	117.1	72.8	7.9
J1930+5859	19 30 20.9	58 59 11.4	23.1	78	69.6	136.5	14.3
J1930+6627	19 30 46.2	66 27 37.4	31.4	74	40.5	9.3	3.9
J1931+5227	19 31 33.1	52 27 19.3	110.9	95	115.2	52	5.6
J1933+6540	19 33 57.3	65 40 16.9	225.1	240	285.6	235.9	20.5
J1934+6138	19 34 40.7	61 38 41.6	198.5	140	235.3	196.2	16.1
J1934+7117	19 34 15.4	71 17 51.8	182.9	116	116.3	66.1	5.4
J1936+7131	19 36 03.6	71 31 31.8	570.6	398	497	320.7	34.2
J1937+5431	19 37 34.9	54 31 16.4	125.1	79	58.7	28.9	5.4
J1937+6144	19 37 14.1	61 44 04.8	56.5	79	63.2	123.5	10.8
J1937+6452	19 37 11.9	64 52 22.3	156.5	88	21.3	6.6	3.6
J1937+7440	19 37 02.7	74 40 54.3	210.5	161	145.3	191.6	26.5
J1938+6300	19 38 37.4	63 00 29.8	220.4	124	95	111.3	9.7
J1938+6307	19 38 16.2	63 07 17.8	243	182	124.8	138.8	15.6
J1938+6648	19 38 25.3	66 48 52.9	587.3	329	214.2	65.7	5.5
J1941+7221	19 41 27.0	72 21 42.2	237.7	165	171.9	59.3	7.8
J1942+6307	19 42 57.2	63 07 37.8	248.7	157	175.5	121.3	11.5
J1945+6015	19 45 10.6	60 15 02.7	16.6	88	65.8	6.9	2.4
J1945+6534	19 45 45.7	65 34 45.7	117.1	91	71.4	18.6	3
J1945+7055	19 45 53.5	70 55 48.7	974.3	677	482.6	240	33.2
J1946+6031	19 46 13.1	60 31 38.9	56	84	110.5	91.3	13.5
J1947+6750	19 47 36.3	67 50 16.9	231.9	165	139.6	42.6	4.1
J1949+7252	19 49 35.2	72 52 43.0	181.4	198	97.2	68.5	9.5
J1950+7310	19 50 17.4	73 10 31.4	97.6	72	106.5	78.9	8.5
J1951+5727	19 51 07.0	57 27 17.2	465.3	506	316.6	218.5	20.1
J1952+6234	19 52 35.5	62 34 04.4	200.5	123	80.9	93.3	7.8
J1952+6501	19 52 10.0	65 01 46.2	89.8	113	73.4	34.5	6.5
J1954+6153	19 54 56.0	61 53 58.3	62	127	186.7	9.8	2.6
J1955+6500	19 55 17.4	65 00 44.2	71.6	78	40.5	10.7	3.1
J1959+6206	19 59 30.1	62 06 44.7	131.1	151	98.7	64.3	8.3
J1959+6508	19 59 59.8	65 08 54.7	258.4	238	222.8	200.1	18.1
J2001+7040	20 01 34.0	70 40 25.8	161.1	96	61.1	30.8	3.3
J2004+7355	20 04 17.1	73 55 06.0	108	85	193.4	211.1	22.7
J2006+6424	20 06 17.7	64 24 45.4	527.8	716	958	1143	93
J2007+6607	20 07 28.8	66 07 22.6	522	749	480.9	626	60.3
J2007+7452	20 07 04.4	74 52 25.4	264.3	256	218.3	193.2	19.4
J2008+6345	20 08 49.5	63 45 41.5	83.1	73	66.3	56.6	5.3
J2009+7229	20 09 52.3	72 29 19.4	972.4	907	791.9	599	52.3
J2011+7205	20 11 03.8	72 05 12.2	139.8	137	113.1	53.2	7.5
J2012+6319	20 12 22.0	63 19 12.0	125	125	111.3	131.3	11
J2014+6553	20 14 32.0	65 53 55.4	542.5	337	224.8	89.9	7.6
J2015+6554	20 15 55.4	65 54 52.7	680.2	529	553.6	364.2	33
J2016+6450	20 16 40.7	64 50 28.6	70.8	142	118.5	123.5	10
J2017+7440	20 17 13.1	74 40 48.0	488.7	535	344.5	512.4	47.4
J2020+6524	20 20 02.3	65 24 45.4	81.7	65	92.5	47.6	6.8
J2020+6747	20 20 18.9	67 47 06.4	243	163	257.5	114.8	12.1
J2021+6418	20 21 36.0	64 18 47.4	149.8	145	131	65.5	5.9
J2025+6616	20 25 15.8	66 16 12.8	58.7	73	82.7	1.8	2
J2045+7409	20 45 42.9	74 09 54.8	193	134	101.9	69.6	10.9
J2051+7441	20 51 33.7	74 41 40.5	363.4	312	293.7	208.2	17.6
J2052+6858	20 52 00.2	68 58 15.7	362.5	274	143.8	60.9	7.9
J2103+7456	21 03 16.7	74 56 56.9	34.9	74	98.5	104.5	15.7
J2107+7339	21 07 50.6	73 39 24.7	84.7	96	68.4	45.4	6.1
J2125+7418	21 25 26.8	74 18 33.8	168.4	159	122.1	56.6	6.7
J2132+7240	21 32 12.4	72 40 47.5	92.7	111	108.4	25.5	4.9
J2205+7436	22 05 47.4	74 36 21.0	241.7	200	159.9	176.8	15.8

==> sourcelist_v2.dat <==
# Name		RA		Dec		S1.4	S4.8	S8.4	S30	E30	V2
J0954+7435	09 54 47.5	74 35 57.1	1244.7	778	411	100.7	11.9
J1013+7427	10 13 30.7	74 27 26.9	125.8	87	63.4	106.2	11.7
J1027+7428	10 27 24.1	74 28 26.1	190.1	211	143.5	72	9.8
J1031+7441	10 31 22.0	74 41 58.3	213.2	250	103.9	123	12.3
J1032+7218	10 32 31.9	72 18 18.9	121.4	100	71	62.6	7.1
J1047+7238	10 47 47.5	72 38 13.0	36.7	108	31.2	58.3	6.1
J1048+7143	10 48 27.6	71 43 35.9	760.3	1900	1284.5	1148	100
J1056+7401	10 56 18.7	74 01 00.2	75.7	67	58.1	23.8	5.2
J1056+7011	10 56 53.6	70 11 45.9	319.6	539	607.2	1031	102
J1059+7421	10 59 49.2	74 21 01.8	83.5	70	51	62.5	7.6
J1101+7225	11 01 48.8	72 25 37.1	1281.2	858	366.7	930	80.4
J1107+7232	11 07 41.7	72 32 36.0	378.1	271	183.8	138.2	12.8
J1113+6853	11 13 49.5	68 53 56.8	85.1	133	130.4	36.3	6.6
J1127+7011	11 27 03.5	70 11 57.2	77.4	71	114.5	36	4.7
J1128+6834	11 28 36.5	68 34 21.8	144.7	166	134.2	71.2	10.3
J1134+7249	11 34 11.4	72 49 20.0	222.3	229	214.4	32.7	3.3
J1136+7009	11 36 26.4	70 09 27.3	328.1	267	213.7	163.4	15.5
J1141+6736	11 41 09.1	67 36 14.3	179.4	98	62.9	37.1	3.9
J1143+6619	11 43 38.1	66 19 43.9	56.1	115	79.7	34.2	7.4
J1143+6633	11 43 41.6	66 33 31.2	133.5	245	275.7	60.7	5.8
J1144+6844	11 44 40.0	68 44 55.1	9.7	71	74.6	16.7	4.9
J1155+7316	11 55 27.5	73 16 35.6	48.2	86	65.4	39.7	4.5
J1156+7306	11 56 27.3	73 06 50.2	312.4	172	144.9	66.2	7
J1210+6422	12 10 31.6	64 22 17.5	56.2	146	97.3	5.4	2.8
J1211+7419	12 11 58.7	74 19 04.1	--	115	14	13.9	2.3
J1215+6422	12 15 48.9	64 22 28.5	67.6	79	117	64.3	8.1
J1219+6344	12 19 10.6	63 44 10.7	64.7	169	230.5	78.5	9.6
J1219+6600	12 19 35.8	66 00 31.9	77.1	111	329.9	162.7	16.1
J1220+7105	12 20 03.6	71 05 31.1	258.8	293	188.1	81.7	11.2
J1220+7231	12 20 27.0	72 31 16.6	86.9	74	66.1	32.2	5.2
J1220+6327	12 20 46.9	63 27 29.0	68.6	75	149.5	27	3.6
J1220+6446	12 20 49.3	64 46 36.7	100.8	70	159.4	65.2	6
J1226+6406	12 26 22.5	64 06 22.0	70	74	81.5	25.9	2.2
J1229+6335	12 29 06.0	63 35 01.0	393.9	296	177.6	33	4.5
J1231+6212	12 31 29.8	62 12 11.9	91.3	85	68.1	43.9	11.3
J1234+7232	12 34 33.0	72 32 37.3	106.2	88	143.8	77.4	8.4
J1234+6745	12 34 53.8	67 45 49.3	129	99	55.5	62.6	5.5
J1235+6853	12 35 19.3	68 53 37.6	129.3	76	44.7	20.2	3.5
J1237+6128	12 37 35.5	61 28 09.9	86.3	68	60.7	29.4	9.1
J1240+6958	12 40 34.7	69 58 30.6	135.3	190	164.3	73.8	7
J1243+7315	12 43 11.2	73 15 59.3	298.5	312	153.9	91.7	10.9
J1243+7442	12 43 45.0	74 42 37.2	192.5	279	407.4	209.8	17.7
J1245+7117	12 45 36.0	71 17 38.4	44.3	92	48.9	18.9	3.6
J1247+7046	12 47 07.6	70 46 45.1	95.2	91	115.6	86.3	9.3
J1247+7124	12 47 09.3	71 24 20.0	120	194	104.5	7.7	1.2
J1247+6723	12 47 33.3	67 23 16.4	269.8	174	131.4	54.1	5.7
J1248+5820	12 48 18.8	58 20 28.7	249.2	356	324.4	104.8	16.7
J1252+7326	12 52 37.9	73 26 21.8	143.2	88	45.7	13.3	3.2
J1253+7357	12 53 09.0	73 57 29.3	174.8	111	34.6	52	7.1
J1255+6124	12 55 45.0	61 24 50.9	99.4	97	47.8	30.3	4.6
J1256+5652	12 56 14.2	56 52 25.2	309.5	415	256.5	119.9	14.9
J1302+6902	13 02 37.9	69 02 51.6	234.4	194	159.4	225.4	18.4
J1302+5748	13 02 52.5	57 48 37.6	327.4	601	861.5	381.4	48.6
J1304+6353	13 04 47.4	63 53 47.4	136.8	105	71.3	45.4	6.3
J1305+5836	13 05 27.6	58 36 58.5	48.5	80	53	10.3	3
J1306+5529	13 06 03.3	55 29 43.8	134.5	249	250.1	244.4	25.9
J1308+5915	13 08 01.6	59 15 32.0	104.3	78	58.5	48.2	5.7
J1308+5530	13 08 54.5	55 30 47.6	85.3	94	65.8	72.5	7.9
J1309+5557	13 09 09.7	55 57 38.2	274.4	423	299.2	130.9	16.8
J1311+5513	13 11 03.2	55 13 54.3	433.3	487	498.2	144.4	13.1
J1316+6927	13 16 23.0	69 27 16.7	137.5	119	106.7	51.8	7
J1316+6726	13 16 27.2	67 26 24.3	105.7	174	145.2	50.1	6.3
J1316+7226	13 16 59.0	72 26 20.9	40.6	76	61.6	25.2	4.9
J1317+6020	13 17 00.1	60 20 26.7	141.3	90	59.3	19.3	2.5
J1317+6655	13 17 21.3	66 55 45.0	224.8	125	80.7	33.1	6.3
J1319+6217	13 19 07.5	62 17 21.3	206.6	144	141.3	73	7.5
J1323+6452	13 23 38.4	64 52 12.6	122.9	94	55.8	19.7	4.2
J1328+6221	13 28 40.6	62 21 37.0	127.5	116	107.1	60.2	9.5
J1333+6737	13 33 46.2	67 37 20.1	36.8	79	39	16.3	3
J1334+5631	13 34 37.5	56 31 47.8	184.6	107	46.8	69.7	9.8
J1335+5844	13 35 25.9	58 44 00.3	295.1	740	747.9	381.8	32.1
J1336+7437	13 36 00.2	74 37 54.7	103.3	72	37.3	16.6	3.8
J1337+6532	13 37 16.1	65 32 46.3	215.5	128	248.5	176.5	18.5
J1337+5501	13 37 49.6	55 01 02.1	724.9	753	559.1	376.3	49.7
J1337+5143	13 37 51.8	51 43 39.0	186	145	140.8	55.7	5.1
J1338+6632	13 38 14.4	66 32 48.7	64.3	109	76.8	17.3	2.9
J1339+6328	13 39 23.8	63 28 58.4	492.3	419	277.2	66.1	8.5
J1340+6923	13 40 48.0	69 23 22.7	284	211	124.7	84.7	7.6
J1341+7434	13 41 18.6	74 34 54.7	91.8	149	64.4	82.4	10.1
J1341+7054	13 41 45.4	70 54 48.9	51.2	74	34.5	24.4	2
J1342+5110	13 42 24.3	51 10 12.4	151.6	129	137.4	68.9	9.9
J1342+7212	13 42 51.7	72 12 53.7	81.6	78	65.3	28.4	2.9
J1343+6855	13 43 00.6	68 55 17.2	213.5	204	173.6	53	4.7
J1343+6602	13 43 46.0	66 02 25.7	221.7	299	595.8	320.9	26.4
J1343+5754	13 43 57.6	57 54 42.4	117.3	142	75.2	128.9	12.7
J1344+6606	13 44 08.7	66 06 11.6	660.1	545	499.2	372.8	40.1
J1344+5553	13 44 42.1	55 53 13.5	147.3	95	37.6	14.1	1.7
J1349+5341	13 49 34.7	53 41 17.0	1108	644	764.3	577.2	61.2
J1350+6132	13 50 38.2	61 32 48.5	282.3	192	133.7	52.6	6.6
J1350+6428	13 50 55.7	64 28 56.8	188.2	657	376	66.2	11.3
J1351+5542	13 51 58.2	55 42 10.9	90.4	87	198.9	87.4	7.4
J1353+6044	13 53 41.2	60 44 23.2	99.2	97	45.5	19.4	2.6
J1353+6324	13 53 58.8	63 24 32.5	348.7	214	117.3	58.6	8.7
J1354+6645	13 54 23.1	66 45 25.6	147.3	145	110.1	101.5	10.7
J1354+7240	13 54 42.3	72 40 23.9	105.9	70	27.9	34.1	5.5
J1359+5544	13 59 05.7	55 44 29.4	128.9	162	143.8	87	7.6
J1401+5835	14 01 45.7	58 35 42.3	145	209	204.3	69.6	6.3
J1406+5822	14 06 55.5	58 22 00.0	112.7	109	86.6	89.1	9.3
J1408+5631	14 08 07.5	56 31 13.4	108.8	80	55.7	61.1	5.7
J1408+5613	14 08 12.9	56 13 32.5	289.9	309	260.4	175.8	15.9
J1408+6854	14 08 19.1	68 54 50.8	186.4	228	210.3	44.3	5.4
J1410+6141	14 10 31.0	61 41 36.9	101.1	127	123.8	171.7	17.4
J1410+6216	14 10 35.4	62 16 47.4	184.2	163	99.2	53.4	5.9
J1411+5917	14 11 22.0	59 17 04.3	330.8	185	103	34.6	2.8
J1411+7424	14 11 34.7	74 24 29.8	108.7	82	73.3	30.3	5.4
J1412+4844	14 12 38.7	48 44 47.1	66.4	74	41.2	52.8	5
J1413+5305	14 13 24.3	53 05 26.9	142.9	141	66.4	70.7	8.1
J1419+7315	14 19 41.2	73 15 04.3	92	66	26.2	6	4.9
J1419+5423	14 19 46.6	54 23 14.8	802.5	1350	2248.1	609	108
J1421+4645	14 21 23.1	46 45 48.0	114.2	223	209.2	143	12.9
J1421+5814	14 21 56.1	58 14 54.8	153.5	129	96.3	40.3	3.3
J1422+4953	14 22 25.9	49 53 55.7	66.2	65	89.5	98.6	12.3
J1423+4802	14 23 06.2	48 02 10.8	408.5	515	399.3	201.7	18.6
J1423+7159	14 23 11.0	71 59 16.9	159	99	44.7	50.1	11.8
J1423+5055	14 23 14.2	50 55 37.3	180	232	214.7	171.3	20.1
J1423+5150	14 23 30.0	51 50 08.7	166.1	109	60.2	41.8	3.8
J1424+4705	14 24 37.1	47 05 56.7	230.7	198	197.7	51.4	6.3
J1426+5718	14 26 41.1	57 18 08.7	234.4	132	102	33.7	3.4
J1428+5636	14 28 24.8	56 36 11.2	136.7	88	117.5	56	6.1
J1428+4847	14 28 33.7	48 47 04.5	76.4	75	63.3	19.8	2.4
J1429+6316	14 29 05.3	63 16 04.7	214.1	189	116.2	113.8	10.6
J1429+5406	14 29 21.9	54 06 11.1	1043.1	716	494.2	219.4	20.3
J1429+6532	14 29 57.5	65 32 06.1	68.2	79	76.6	78.8	8.1
J1431+7310	14 31 56.2	73 10 40.9	162.6	88	73.4	43.3	8.2
J1433+6407	14 33 49.6	64 07 11.3	86	74	37.2	18.1	3
J1434+5429	14 34 16.4	54 29 30.5	120.9	100	85.7	35.5	3.9
J1435+5435	14 35 33.8	54 35 59.3	85.7	86	93.2	32.4	5.3
J1436+4820	14 36 18.9	48 20 41.1	17.8	70	72.7	13.4	3.2
J1436+6336	14 36 45.8	63 36 37.9	990.3	757	872.6	1035.7	83
J1437+5112	14 37 19.8	51 12 49.4	167.6	117	115.8	48.6	8.8
J1438+4418	14 38 28.5	44 18 12.1	214.8	265	217.9	61.6	5.5
J1439+4410	14 39 05.2	44 10 07.1	214.3	120	104.6	32.7	6.9
J1439+4958	14 39 47.0	49 58 05.5	113.5	198	244.6	249	22.1
J1441+6318	14 41 58.7	63 18 33.4	216.2	196	167.9	79	6.9
J1442+5236	14 42 19.5	52 36 21.7	192.5	111	87.2	23.6	3.8
J1443+5645	14 43 46.3	56 45 45.9	74.1	66	50.2	14.2	2.4
J1443+6332	14 43 58.6	63 32 26.4	704.9	442	401.1	85.6	7.1
J1444+5538	14 44 22.8	55 38 16.5	128.7	75	79.2	101.9	11.6
J1446+6043	14 46 51.8	60 43 13.0	131.6	81	53.7	12.3	3.4
J1448+5326	14 48 59.2	53 26 09.3	161.2	193	116.4	36.4	6.2
J1451+6357	14 51 57.4	63 57 19.2	380	240	178.3	88.1	8.9
J1452+4729	14 52 34.6	47 29 16.0	114.4	74	53.5	20.1	2.3
J1452+5655	14 52 42.1	56 55 15.4	58.7	102	81.1	70.2	7.5
J1452+5239	14 52 51.7	52 39 56.0	128.6	74	71	32	4.6
J1453+5353	14 53 38.8	53 53 37.4	183.3	99	60.7	19.4	2.4
J1454+4926	14 54 12.9	49 26 40.4	111.9	118	93.9	189.2	18.3
J1454+5124	14 54 27.1	51 24 33.7	180	133	96.3	68.6	9.3
J1455+4431	14 55 54.1	44 31 37.7	198.1	192	164.2	98.5	12.2
J1456+5048	14 56 08.1	50 48 36.3	226	232	259.2	64	5.3
J1457+6731	14 57 16.5	67 31 18.9	93.4	120	93	25.7	3.5
J1457+6357	14 57 45.6	63 57 07.7	38	104	88.4	14.5	2.9
J1459+4442	14 59 35.5	44 42 07.9	95	164	216.2	123.8	12.7
J1459+4954	14 59 38.2	49 54 31.2	184	108	69	19	2.6
J1500+4751	15 00 48.7	47 51 15.5	441.2	475	678	398.5	41.6
J1501+5619	15 01 24.6	56 19 49.7	174.3	99	51.7	37.4	3.8
J1504+6856	15 04 12.8	68 56 12.8	135.8	227	76.9	35.8	5.8
J1504+7147	15 04 53.5	71 47 25.3	110	86	85.9	34.6	6.7
J1506+4359	15 06 05.9	43 59 03.0	86.7	93	101.3	87.6	8.4
J1506+6226	15 06 38.2	62 26 49.8	123.3	70	32.4	12.8	3.2
J1506+4933	15 06 44.1	49 33 55.8	98.3	137	217.4	420.7	35.9
J1506+6620	15 06 48.0	66 20 58.9	137.4	107	76.5	44.4	4.7
J1506+4239	15 06 53.0	42 39 23.0	384	405	412.6	659.9	65.7
J1507+5117	15 07 11.6	51 17 16.8	81.6	144	105.5	69	5.6
J1507+5231	15 07 59.1	52 31 00.8	143.6	123	69.6	14.1	2.2
J1509+5614	15 09 35.3	56 14 08.8	130.1	72	50.9	22	5
J1510+5702	15 10 02.9	57 02 43.4	205.8	292	150.1	158	15.6
J1512+4703	15 12 14.3	47 03 33.2	383.9	390	222.7	150	13.3
J1515+5934	15 15 26.7	59 34 53.0	125.3	79	71.9	147.8	15.7
J1518+5002	15 18 40.0	50 02 59.5	132.6	80	89.1	41	4
J1519+4254	15 19 26.9	42 54 08.2	94.8	85	64.4	26.9	6.5
J1520+5635	15 20 19.2	56 35 55.6	447.9	246	90	45.4	4.7
J1520+4211	15 20 39.7	42 11 11.5	139	85	56.5	60.8	6.4
J1520+4732	15 20 43.6	47 32 49.3	87.1	86	55.9	11.7	1.4
J1521+4336	15 21 49.6	43 36 39.3	229.8	220	547.3	455.6	39.2
J1524+7336	15 24 41.4	73 36 00.8	190	155	112.9	88.4	7.4
J1525+4201	15 25 23.5	42 01 17.0	132.9	103	65.7	48.7	6.4
J1525+6751	15 25 46.1	67 51 23.8	161.6	99	58.3	4.4	3.1
J1525+5828	15 25 48.3	58 28 51.3	110.1	71	34.3	50	4.1
J1526+6650	15 26 42.9	66 50 54.6	90.5	404	305.7	64	7.2
J1526+6055	15 26 54.8	60 55 12.4	153.8	87	94.6	42.9	4.2
J1527+5849	15 27 46.7	58 49 28.0	177	106	64.8	29.5	3.1
J1527+4352	15 27 51.5	43 52 04.8	138.5	89	47.1	6.6	2.2
J1528+6739	15 28 26.8	67 39 28.3	123.7	78	93.1	37.5	7.8
J1528+4522	15 28 41.2	45 22 16.0	201.4	132	61.9	33.8	3.5
J1529+7043	15 29 11.0	70 43 29.2	172.9	95	75.6	33	3.4
J1529+6934	15 29 14.6	69 34 59.4	54.3	70	34.7	8.9	4.4
J1530+5137	15 30 19.8	51 37 30.2	56.8	110	76.1	58.1	7.9
J1531+5104	15 31 05.0	51 04 46.9	99.3	107	137.5	95.8	7.8
J1531+5012	15 31 13.3	50 12 30.0	170.7	109	71.2	19.5	4.8
J1531+7206	15 31 33.6	72 06 41.2	428.4	444	232.5	282.4	24.4
J1534+4823	15 34 04.9	48 23 40.9	319.4	204	73.1	45	4
J1534+4920	15 34 32.6	49 20 49.2	85.7	84	112.7	43.9	4.8
J1534+5839	15 34 57.2	58 39 23.5	129	119	136.8	25.5	2.3
J1535+4836	15 35 14.6	48 36 59.7	106	163	101.4	76.6	9.2
J1535+6953	15 35 19.2	69 53 18.4	88.5	67	123	17	6.2
J1535+4957	15 35 52.0	49 57 39.1	214.6	367	306	152.2	14.3
J1536+3833	15 36 13.8	38 33 28.6	127.8	125	115.4	132.9	11.9
J1536+3845	15 36 23.2	38 45 50.6	66.2	86	55.7	120	25.6
J1539+5911	15 39 29.5	59 11 00.7	47.4	71	38.4	17.8	2.5
J1540+6605	15 40 00.0	66 05 51.5	25.3	76	20.6	9.2	2.3
J1540+5803	15 40 37.6	58 03 34.4	65.9	71	70.5	52.5	7.2
J1541+5348	15 41 25.5	53 48 13.0	240.7	248	113.8	165.8	15.8
J1541+7401	15 41 28.9	74 01 47.7	154.6	102	55.1	53	7.1
J1541+3740	15 41 35.9	37 40 51.1	95.8	83	48.2	39.1	7.8
J1542+6129	15 42 56.9	61 29 55.4	89.1	121	144	100.9	10.4
J1543+6621	15 43 21.3	66 21 54.8	51.6	87	76	35.7	7.8
J1545+5135	15 45 02.8	51 35 00.9	625.1	588	635.1	159.1	13.5
J1545+5259	15 45 04.9	52 59 25.5	211.9	122	64.2	39.8	5.6
J1545+4751	15 45 08.5	47 51 54.7	691.6	437	343.6	65.8	5.8
J1545+5400	15 45 43.8	54 00 42.8	82.7	125	144.5	63.7	9.1
J1545+3941	15 45 53.2	39 41 46.8	196.9	310	76.8	1.8	1.7
J1546+5146	15 46 33.6	51 46 45.5	93.4	92	90.1	31.8	5.5
J1548+6949	15 48 38.5	69 49 19.6	233.8	135	49.9	13.8	4.8
J1549+5038	15 49 17.5	50 38 05.8	642.3	731	1286.1	570.6	46.6
J1549+6134	15 49 46.9	61 34 10.4	58.7	121	78.6	17.4	2.4
J1549+6310	15 49 57.3	63 10 07.3	70.6	91	43.1	30.6	4.9
J1550+4536	15 50 43.9	45 36 24.2	49.5	82	66.7	17.6	4.7
J1551+5806	15 51 58.2	58 06 44.5	196	348	305.3	214.3	18.4
J1552+5552	15 52 10.9	55 52 43.2	106.2	94	131.3	192	28.1
J1556+7420	15 56 03.0	74 20 58.2	184.7	138	120.6	158.9	14.5
J1557+5440	15 57 21.4	54 40 16.0	97.2	85	48.4	43.6	7
J1557+4007	15 57 55.5	40 07 38.5	79	91	46.6	25.5	2.2
J1558+6521	15 58 35.1	65 21 29.5	16.5	81	92.2	23.9	3.5
J1558+5625	15 58 48.3	56 25 14.1	210.2	206	169.7	199.6	18.7
J1559+5924	15 59 01.7	59 24 21.8	218.3	191	130.3	62	9.6
J1600+7427	16 00 51.8	74 27 09.6	93.5	74	52.9	41.4	3.9
J1602+4117	16 02 15.0	41 17 42.4	83.6	83	38.8	5.9	0.8
J1603+6945	16 03 18.6	69 45 57.5	206.9	172	102.8	86.5	8.4
J1603+6311	16 03 45.8	63 11 30.9	142.3	95	25.2	18.8	3.2
J1603+5730	16 03 55.9	57 30 54.4	340.5	365	308.9	153.3	19.3
J1604+5714	16 04 37.4	57 14 36.7	510.1	329	485.3	493.3	86.3
J1604+6722	16 04 46.2	67 22 17.0	68.2	68	45.5	34.7	5.1
J1605+3722	16 05 33.8	37 22 51.1	140.7	125	97.6	46.8	5.3
J1605+5931	16 05 50.2	59 31 43.4	138.1	114	170.7	148.1	17.6
J1608+5613	16 08 20.8	56 13 56.4	248.9	236	180.8	139.5	14.6
J1608+4012	16 08 22.2	40 12 17.8	207.5	240	127.9	274	23.5
J1609+5354	16 09 13.2	53 54 29.7	46.5	65	55.8	27.1	5.7
J1609+6532	16 09 14.0	65 32 29.0	67.5	88	73.2	13.8	6
J1609+4717	16 09 35.6	47 17 56.3	88.9	88	76.1	52.9	6.2
J1613+4223	16 13 04.8	42 23 18.9	42.1	200	133.5	5	1.5
J1613+6329	16 13 39.6	63 29 18.6	55.5	109	80	14.5	1.8
J1614+5826	16 14 58.3	58 26 08.9	13.3	65	67.3	20.5	3.1
J1615+4312	16 15 26.7	43 12 58.3	90.8	129	138.1	34.7	5.7
J1616+4632	16 16 03.8	46 32 25.2	80.2	237	125.5	72.2	10.4
J1616+6420	16 16 54.6	64 20 51.3	61.1	65	62.6	31.2	4.8
J1616+3621	16 16 55.6	36 21 34.5	339.1	286	235.7	97.2	11.9
J1617+4106	16 17 06.3	41 06 47.0	95.5	124	81.9	56	8.5
J1617+5140	16 17 29.5	51 40 20.4	244.4	157	140.6	74.7	12.8
J1617+5150	16 17 44.4	51 50 54.2	101.2	93	93.7	10.9	2.2
J1618+3717	16 18 26.6	37 17 11.5	106.1	68	53.1	24.8	3.7
J1619+7226	16 19 37.7	72 26 32.5	172.3	119	58.9	11.5	3.2
J1619+5256	16 19 42.4	52 56 13.4	185.1	128	181.8	54.2	5.8
J1620+4901	16 20 31.2	49 01 53.3	448.1	442	401.3	298.5	26.2
J1620+5002	16 20 56.7	50 02 36.7	61.8	67	64	30.3	3.2
J1622+3816	16 22 40.7	38 16 37.3	84.5	83	97.5	36.8	5.2
J1623+6624	16 23 04.5	66 24 01.1	159.3	481	302.8	147.5	12.6
J1623+3909	16 23 07.6	39 09 32.4	184.9	244	219.4	26.8	5.7
J1624+5741	16 24 24.8	57 41 16.3	534.3	585	594.4	502.8	43.9
J1624+5652	16 24 32.2	56 52 28.0	263.6	183	368.6	216.3	23
J1624+6259	16 24 42.2	62 59 31.5	58.2	72	51.5	11.1	1.8
J1625+4053	16 25 10.3	40 53 34.3	165.2	110	86.6	86.5	11.1
J1625+5715	16 25 32.9	57 15 42.5	45.4	67	60.2	104.1	11.3
J1625+4118	16 25 42.2	41 18 41.1	80.8	107	76.8	65.8	7.1
J1625+4347	16 25 53.3	43 47 13.8	127.4	123	71.8	51.5	7.9
J1625+4134	16 25 57.7	41 34 40.6	1719.4	1253	1983.5	449.6	40.5
J1626+5049	16 26 07.8	50 49 02.6	105.6	80	66.3	23.5	4.5
J1626+5442	16 26 34.1	54 42 06.7	90.4	96	85.5	80.4	12.4
J1626+5809	16 26 37.2	58 09 17.7	538.7	315	157.7	163.4	16.4
J1627+4803	16 27 46.2	48 03 24.9	98.9	65	82.7	36.2	4.4
J1628+4734	16 28 37.5	47 34 10.4	279.3	160	95.6	16.9	3.9
J1628+5641	16 28 49.5	56 41 14.5	156.3	119	134.1	190.9	21.8
J1630+6659	16 30 34.9	66 59 05.5	148.3	98	59.3	13.1	1.9
J1630+5221	16 30 43.1	52 21 38.6	122.8	73	37.9	34	6.2
J1631+4927	16 31 16.5	49 27 39.5	319.2	422	657.1	428.3	78.6
J1631+5028	16 31 31.7	50 28 22.5	89.7	65	102.6	40.4	5.2
J1631+4458	16 31 32.4	44 58 49.3	152	83	56.9	21.1	3.7
J1633+6500	16 33 27.8	65 00 42.4	94.6	110	119.5	152.4	15
J1635+3458	16 35 06.8	34 58 52.3	67	83	82.5	85.1	8.3
J1635+3808	16 35 15.5	38 08 04.5	2799.7	3221	2403.9	2473	275
J1635+5955	16 35 37.7	59 55 15.1	163	232	108.5	167.1	15.9
J1635+6019	16 35 37.7	60 19 56.7	457.7	248	156.1	40.1	4.4
J1637+4717	16 37 45.1	47 17 33.8	1068.7	1244	766.7	1267	117
J1638+5720	16 38 13.5	57 20 24.0	1219.3	1750	1338.2	1660	147
J1639+5357	16 39 39.8	53 57 47.1	332.6	345	302	159.2	17.6
J1639+4705	16 39 56.0	47 05 23.6	234.4	136	108.7	69.7	7.7
J1640+3946	16 40 29.6	39 46 46.0	995.8	1117	1650.8	891.1	79.3
J1641+4006	16 41 31.2	40 06 51.0	94.9	69	58.2	29.6	6
J1641+3345	16 41 48.1	33 45 12.1	70.4	67	65.7	20.3	5.3
J1641+5115	16 41 55.7	51 15 46.9	158.3	114	82	17.2	3.4
J1642+6856	16 42 07.9	68 56 39.7	1776.2	1527	1206.2	4786	409
J1642+6655	16 42 21.9	66 55 49.5	128.1	73	47.3	19.6	1.8
J1642+3948	16 42 58.8	39 48 37.0	7270.8	8719	6299.8	5720	484
J1643+3448	16 43 40.3	34 48 05.4	137.8	86	58.3	13.6	3.2
J1644+4546	16 44 20.0	45 46 44.4	184.7	109	64.6	47.4	5
J1644+3916	16 44 34.5	39 16 04.9	120.8	77	73	27.9	4.5
J1645+5233	16 45 26.4	52 33 35.6	168.2	92	44.4	39.4	6.6
J1645+4642	16 45 35.0	46 42 17.0	88.2	82	44.3	36.8	4
J1645+6330	16 45 58.6	63 30 10.9	222.7	481	224.4	369.7	36
J1646+7419	16 46 15.2	74 19 11.1	386.3	249	177.9	60.2	8.4
J1646+4059	16 46 56.9	40 59 17.2	266	395	495.7	337	28
J1647+4950	16 47 34.9	49 50 00.6	181	191	232.3	301.3	28.2
J1648+6257	16 48 02.9	62 57 43.8	106.6	68	33.1	40.9	3.4
J1648+4104	16 48 29.3	41 04 05.6	246.9	197	204.9	449.2	49.8
J1649+7442	16 49 41.0	74 42 44.6	99.2	108	128.9	127	21.1
J1649+4857	16 49 58.0	48 57 15.4	82.4	68	62.3	20.4	2.5
J1650+4140	16 50 05.5	41 40 32.4	237.5	136	85.1	41.3	5.1
J1652+6232	16 52 01.5	62 32 09.1	46.1	85	48.7	19.7	2.7
J1652+4013	16 52 33.2	40 13 58.3	90.1	111	104.2	57.2	5
J1652+3902	16 52 58.5	39 02 49.8	268	330	334.8	605.4	68.2
J1653+3945	16 53 52.2	39 45 36.6	1625.8	1375	1158.4	903	104
J1655+4233	16 55 18.8	42 33 39.8	153.6	125	245.5	185.5	17.2
J1655+5430	16 55 59.2	54 30 04.5	237.7	136	177.1	177.3	17.3
J1656+5321	16 56 39.6	53 21 48.8	97	145	130.2	53.4	7.5
J1656+6012	16 56 48.2	60 12 16.5	299.6	184	226.5	379	31.3
J1657+5705	16 57 20.7	57 05 53.5	971.6	764	521.9	514	42.6
J1657+4808	16 57 46.9	48 08 33.0	1064	738	739.4	378.7	47.2
J1658+3443	16 58 01.4	34 43 28.4	464.2	474	378.5	258.4	26.5
J1658+4737	16 58 02.8	47 37 49.3	868	1244	1186.4	681	57
J1658+6653	16 58 45.9	66 53 07.2	68	121	54.8	49.8	5.6
J1659+5847	16 59 50.6	58 47 15.4	219.8	169	130.4	115.3	9.3
J1700+6830	17 00 09.3	68 30 07.0	350.3	380	383.5	390.2	49.2
J1700+6612	17 00 59.2	66 12 27.5	131.5	91	82.9	78.3	6.3
J1701+5133	17 01 22.4	51 33 49.7	117.4	93	92.9	62.7	7.6
J1701+3954	17 01 24.6	39 54 37.1	195.6	150	285.4	516.8	42
J1702+5312	17 02 01.4	53 12 34.7	4.4	72	7.9	10.2	2.4
J1705+5109	17 05 26.4	51 09 35.4	336.1	184	143.7	64.4	6.7
J1707+4536	17 07 17.8	45 36 10.6	822.5	461	319.1	251.9	25.2
J1708+3346	17 08 01.2	33 46 46.4	112.4	111	128.2	81.6	9.3
J1709+4318	17 09 41.1	43 18 44.5	145.3	117	197.2	207.1	22.1
J1710+4848	17 10 04.3	48 48 31.1	48.3	86	52.5	28.6	2.5
J1711+6853	17 11 20.2	68 53 01.7	61.4	115	105.3	136.6	13.4
J1711+5411	17 11 40.5	54 11 45.1	222.3	172	208.6	153.6	13.3
J1712+4655	17 12 01.3	46 55 57.7	110.4	118	85.9	20.5	3.4
J1712+6053	17 12 12.4	60 53 28.9	25.9	91	130.7	33.9	3.1
J1713+4916	17 13 35.2	49 16 32.6	208.1	183	231.2	229.8	25.2
J1715+3619	17 15 08.4	36 19 50.2	92.9	93	55	62.4	10.2
J1716+6836	17 16 13.9	68 36 38.7	507	838	819.7	595.6	53.8
J1716+4357	17 16 38.2	43 57 17.5	170.1	109	47.9	24.4	4.2
J1717+4226	17 17 19.2	42 26 59.9	136	125	81.2	42.7	4.6
J1717+3905	17 17 28.5	39 05 22.8	102.4	107	111.9	48	6.6
J1718+4448	17 18 07.4	44 48 12.4	160.1	129	129.9	61.9	10.3
J1718+4228	17 18 15.2	42 28 18.3	112.3	86	62.7	52.4	5.1
J1719+4858	17 19 14.5	48 58 49.4	147.8	164	206.7	199.4	16.8
J1719+4804	17 19 38.3	48 04 12.3	64.2	109	188.1	15.7	1.4
J1720+3604	17 20 03.6	36 04 17.4	33.3	70	72	14.7	2
J1721+3542	17 21 09.5	35 42 16.1	820.4	784	601.4	271.4	30.4
J1721+3233	17 21 43.3	32 33 16.9	81.4	89	86.9	39.8	5.4
J1722+4339	17 22 35.4	43 39 21.2	76.1	79	89.1	43.6	5.2
J1722+5856	17 22 36.7	58 56 22.3	233.9	314	328	110.3	10.2
J1722+6105	17 22 40.1	61 05 59.8	157.9	245	203.2	102.5	9.8
J1722+6144	17 22 40.7	61 44 53.8	50	148	87	26.1	3.4
J1722+5611	17 22 58.0	56 11 22.3	206.1	125	129.2	25.9	2.4
J1723+6547	17 23 14.1	65 47 46.2	245.2	182	166	62.3	10
J1723+3417	17 23 20.8	34 17 58.0	519	493	216	143.1	14.9
J1723+5236	17 23 39.8	52 36 48.4	523	334	245.6	129.6	14.9
J1724+4004	17 24 05.4	40 04 36.5	576.8	524	296.1	627.2	77.1
J1724+3303	17 24 14.2	33 03 04.0	421.8	475	559.8	249.1	21.2
J1724+4520	17 24 35.5	45 20 14.7	68.5	144	64	96.3	7.8
J1724+6055	17 24 41.4	60 55 55.7	178.9	246	166	57	5.3
J1724+4518	17 24 42.5	45 18 34.9	68.5	144	26.2	19.6	5
J1724+4913	17 24 46.3	49 13 45.2	77.4	72	58.3	20.1	2
J1725+4627	17 25 01.9	46 27 55.8	115.7	91	77.5	42.4	7.6
J1725+5301	17 25 30.5	53 01 27.2	52.5	110	46.4	48.7	6.3
J1726+6011	17 26 01.9	60 11 00.3	153.2	139	96.8	173.3	14.4
J1726+3957	17 26 32.7	39 57 02.2	528.1	296	204.2	156	18.7
J1726+3213	17 26 35.1	32 13 23.0	129.2	192	191.2	220.5	21
J1726+4348	17 26 57.2	43 48 14.2	132.2	168	84.8	63.5	5.3
J1727+5510	17 27 23.5	55 10 53.5	146.2	274	265.3	142.3	12.9
J1727+4530	17 27 27.6	45 30 39.7	932.6	935	1360.3	1251	110
J1727+4703	17 27 35.5	47 03 30.2	39.7	68	62.8	27.6	4.1
J1728+5013	17 28 18.6	50 13 10.5	207.6	145	161.8	97.2	9.4
J1728+3838	17 28 59.1	38 38 26.5	245.9	219	187	403.3	35.6
J1730+3714	17 30 47.0	37 14 55.1	104.1	78	68.7	49.9	6.4
J1731+4617	17 31 57.1	46 17 18.8	273.1	149	84	19.5	2.6
J1733+7046	17 33 12.5	70 46 29.8	79.4	71	8.3	12.9	2.2
J1734+3857	17 34 20.6	38 57 51.4	820.3	557	1160	1049.8	87.6
J1734+4625	17 34 30.3	46 25 53.1	41.9	95	111.1	38.4	3.3
J1735+3616	17 35 48.1	36 16 45.6	341.6	334	958.7	506.3	40.7
J1735+5049	17 35 49.0	50 49 11.6	441.7	755	952	465.1	39
J1738+4008	17 38 19.1	40 08 18.2	78.1	113	152.3	135.6	19.4
J1738+3224	17 38 40.5	32 24 09.1	164.1	142	294.1	72.1	6.3
J1739+4955	17 39 27.4	49 55 03.4	538.6	428	577.7	552.7	46
J1739+3358	17 39 35.4	33 58 08.2	171.7	185	224.9	103.9	11.8
J1739+4737	17 39 57.1	47 37 58.4	790.5	818	848.4	673.8	54.9
J1740+4506	17 40 06.4	45 06 50.4	277.8	192	279.8	71.6	8
J1740+5211	17 40 37.0	52 11 43.4	823.3	1699	1347.2	1162	101
J1740+4348	17 40 49.0	43 48 16.2	114.1	196	257	113.8	10.1
J1741+4751	17 41 34.8	47 51 32.6	48.9	212	201.2	68.3	8.4
J1742+3742	17 42 02.2	37 42 13.2	120.9	70	48.1	5	3.8
J1742+5741	17 42 04.7	57 41 58.5	63.4	70	26.4	50.7	6.8
J1742+4633	17 42 16.7	46 33 26.2	140.9	98	64.7	25.6	3.7
J1742+5945	17 42 32.0	59 45 06.7	108.5	88	116.2	169.8	16.1
J1743+3747	17 43 47.6	37 47 53.8	217.5	261	430	114.4	21.7
J1744+3259	17 44 14.5	32 59 29.4	93.6	77	56	46.6	7.2
J1744+7356	17 44 31.4	73 56 14.0	129.1	70	55.8	13.8	6.1
J1744+5542	17 44 56.6	55 42 17.2	580.8	562	305.6	241.3	35.5
J1745+5627	17 45 25.7	56 27 39.0	61.6	89	46.8	21.7	3.3
J1745+4059	17 45 28.4	40 59 51.8	64	73	112.2	157.8	15.4
J1746+6421	17 46 06.7	64 21 49.7	291.2	163	100.5	66.8	6.7
J1746+6226	17 46 14.0	62 26 54.7	789.3	589	472.4	219.6	18.6
J1746+6048	17 46 26.8	60 48 22.8	138	101	92.4	54	5.7
J1746+6920	17 46 30.0	69 20 35.6	154.5	140	138.4	142.4	13.2
J1746+5341	17 46 32.5	53 41 31.5	86.6	116	56.4	32.1	5.1
J1747+4658	17 47 26.7	46 58 50.9	312.4	669	882.3	240.4	19.7
J1747+7131	17 47 49.7	71 31 05.1	82	66	55.5	20.4	3.5
J1748+3404	17 48 05.8	34 04 01.2	192.3	179	270.1	384.7	34.9
J1748+7005	17 48 32.8	70 05 50.8	758	715	572.8	469	39.8
J1749+4321	17 49 00.4	43 21 51.3	286.8	321	284.9	397.2	45.8
J1749+5241	17 49 39.0	52 41 16.0	115.9	77	43.5	12.6	1.9
J1750+3231	17 50 31.2	32 31 50.5	47.2	79	63.2	38.2	7.8
J1752+7311	17 52 11.7	73 11 20.5	124.5	163	141.9	161.3	13.8
J1752+5819	17 52 17.2	58 19 57.6	63.6	73	37.2	19.3	2.7
J1753+4409	17 53 22.7	44 09 45.7	787.7	1000	810.4	423	42.8
J1753+3427	17 53 29.9	34 27 08.2	99.4	65	38.1	18.5	1.5
J1754+6452	17 54 07.6	64 52 02.6	145	257	192.4	87.8	7.5
J1754+3540	17 54 13.7	35 40 48.5	243.1	204	135.6	60.8	9.8
J1755+3350	17 55 11.2	33 50 59.8	147	139	134.6	46.1	5.5
J1755+6905	17 55 21.4	69 05 29.1	78.3	78	54.1	28.5	3
J1755+6236	17 55 48.4	62 36 44.1	294.7	203	147.5	78.4	6.6
J1756+5748	17 56 03.6	57 48 48.0	770	463	282.8	54.4	6.1
J1757+5523	17 57 28.3	55 23 11.9	82.6	73	50.2	36.3	6
J1757+4757	17 57 28.4	47 57 24.4	117.9	153	112.5	21.1	2.9
J1759+5157	17 59 03.4	51 57 43.2	195.4	111	53.6	2.6	2.8
J1759+4627	17 59 41.8	46 27 59.9	110.2	124	147.6	59.7	5.4
J1800+3848	18 00 24.8	38 48 30.7	332.4	735	1211.2	892.5	76.3
J1800+7325	18 00 51.1	73 25 08.4	91	114	50.3	6.3	3.4
J1801+6051	18 01 11.6	60 51 13.7	134.6	107	98.8	48.2	5
J1801+6902	18 01 14.6	69 02 43.8	228.2	130	79.8	48.2	5.7
J1801+4720	18 01 21.4	47 20 58.0	97.1	84	58.5	50	4.9
J1801+4404	18 01 32.3	44 04 21.9	746.9	1193	522	1179	99
J1801+5751	18 01 48.7	57 51 35.6	43.3	78	44.3	22.1	2.9
J1802+4557	18 02 25.1	45 57 34.7	258.8	184	145.8	72.6	6.8
J1802+7040	18 02 35.2	70 40 08.4	281.4	156	102.8	56.7	5.1
J1803+6433	18 03 57.4	64 33 24.7	22.9	71	66.4	20	2.9
J1806+6141	18 06 19.9	61 41 18.3	268.9	328	196.1	299.8	30.7
J1806+6949	18 06 50.7	69 49 28.1	1886.8	2122	1595.5	1520	132
J1807+5215	18 07 37.7	52 15 56.7	111.5	92	64.7	57.7	9.6
J1808+3905	18 08 05.1	39 05 26.1	267.2	148	90.3	28.2	7
J1808+3501	18 08 11.5	35 01 18.7	95.7	140	89.3	131.7	11.6
J1808+4542	18 08 21.9	45 42 20.9	295.9	351	434.9	634.4	51.3
J1809+4925	18 09 48.0	49 25 44.4	111.2	86	78.5	56	5.1
J1809+3844	18 09 49.6	38 44 14.2	72.1	71	26	28.9	5.8
J1810+5649	18 10 03.3	56 49 23.0	734	569	445.2	284.2	25.7
J1811+3751	18 11 42.3	37 51 49.6	143.2	87	103.9	123.4	17.4
J1812+5603	18 12 57.7	56 03 49.2	161.7	255	112.7	269.7	26.2
J1813+3144	18 13 35.2	31 44 17.6	196.7	127	92	72.2	6.9
J1813+4721	18 13 50.6	47 21 14.7	137.2	78	14.1	27.1	3.9
J1814+4822	18 14 00.2	48 22 53.1	132.9	84	66.3	23.7	5
J1814+4113	18 14 22.7	41 13 05.6	734.7	517	382.1	324.6	28.2
J1814+6120	18 14 25.9	61 20 40.0	59.1	76	54.4	74.7	8.6
J1815+4919	18 15 20.9	49 19 14.6	45.9	99	77.6	40.1	3.3
J1815+4535	18 15 37.6	45 35 30.8	80.5	79	101.9	68.7	7.2
J1816+4021	18 16 53.7	40 21 04.1	137.2	100	109.1	38.9	7.1
J1816+5307	18 16 57.1	53 07 44.5	108.5	173	175	57.1	5.8
J1817+5528	18 17 19.7	55 28 37.7	126.9	123	112.3	54.8	7.9
J1818+4916	18 18 09.5	49 16 29.7	85.8	103	54.5	23	3.6
J1818+3520	18 18 12.5	35 20 26.4	207.9	136	99	23.1	2.3
J1818+7157	18 18 22.8	71 57 44.5	131.4	76	56.2	39	5.8
J1818+5017	18 18 30.5	50 17 19.7	180	130	239.2	124	11.3
J1819+5511	18 19 10.1	55 11 08.6	77.8	67	64.6	45.9	6.5
J1819+3845	18 19 26.6	38 45 01.8	63.9	91	128.6	196	19.2
J1819+5424	18 19 49.3	54 24 28.8	55.6	66	39.4	22	2.2
J1821+3602	18 21 03.4	36 02 25.4	98.5	205	94.5	17.6	2.9
J1821+6818	18 21 59.5	68 18 43.0	124.7	208	139.3	163.7	18.8
J1821+3945	18 21 59.7	39 45 59.7	642.2	350	266.9	87.3	9.6
J1822+5629	18 22 44.0	56 29 43.8	228	131	74.4	86	15.6
J1823+6857	18 23 32.9	68 57 52.6	223.9	187	207.9	222.3	25.5
J1824+5651	18 24 07.1	56 51 01.5	1445.7	1263	1193.1	1598	144
J1825+5819	18 25 03.7	58 19 51.5	67.8	78	60.3	67.9	8.9
J1825+5753	18 25 41.6	57 53 05.9	150.3	201	167.7	66.9	8.8
J1826+5437	18 26 08.2	54 37 19.5	142.2	102	61.8	90.6	10.2
J1826+4402	18 26 17.3	44 02 55.7	128.1	75	80.2	56.2	6
J1826+6706	18 26 37.5	67 06 44.7	126.1	71	26.4	62.3	7.7
J1826+3431	18 26 60.0	34 31 14.1	482.1	331	289.4	173.9	17.4
J1828+6434	18 28 09.9	64 34 16.0	231.6	270	222.6	153.6	12.4
J1828+3220	18 28 56.9	32 20 04.1	70.1	90	16.7	19.9	4.9
J1829+6409	18 29 19.3	64 09 17.0	111.3	69	55.2	46.2	5.4
J1829+3736	18 29 33.5	37 36 07.5	71.6	77	57.6	35.3	8.8
J1829+3957	18 29 56.5	39 57 34.7	268.6	370	226.4	296.2	24.7
J1830+5816	18 30 53.9	58 16 16.2	77	80	47.1	6.4	1.5
J1832+4041	18 32 40.8	40 41 12.3	121.2	113	145.7	108.3	10.1
J1834+3205	18 34 49.1	32 05 25.4	89	80	117.3	50.9	7.2
J1835+3241	18 35 03.4	32 41 46.8	112.6	2194	243.9	407.1	36.2
J1835+6203	18 35 12.5	62 03 41.7	200.9	195	7.1	11.4	2.7
J1835+6119	18 35 19.7	61 19 40.0	604.5	567	486.6	103.4	9.3
J1835+4904	18 35 21.8	49 04 43.6	118.9	65	50.2	20.3	3.6
J1838+7331	18 38 19.9	73 31 54.9	144.8	111	66.6	33.5	3.4
J1838+3253	18 38 37.7	32 53 51.0	101.5	101	140.7	106.8	13.9
J1838+5210	18 38 50.7	52 10 54.0	100.4	73	32.9	23.7	4.2
J1838+5735	18 38 58.6	57 35 39.3	89.4	93	66	54.2	7.6
J1839+4100	18 39 05.8	41 00 59.1	208	160	124.1	73.5	6.6
J1839+4236	18 39 49.2	42 36 06.0	109.6	94	61.6	87.3	13.2
J1840+6212	18 40 33.7	62 12 50.2	67	72	65.5	78.1	8.2
J1840+3900	18 40 57.2	39 00 45.7	145.2	420	227.8	108.6	13.8
J1840+5452	18 40 57.4	54 52 15.9	209.7	252	201.1	183.5	23.5
J1840+3702	18 40 58.6	37 02 29.2	63.2	100	85.1	83.4	6.8
J1841+6718	18 41 03.9	67 18 50.0	179.3	167	99.2	47.8	7.1
J1841+4129	18 41 10.1	41 29 41.1	49.1	83	54.9	26.4	3.6
J1841+3711	18 41 15.1	37 11 51.4	327	217	80.6	120.5	31.5
J1841+6740	18 41 42.3	67 40 05.6	74.3	117	105.5	56.8	8.5
J1841+3459	18 41 45.3	34 59 40.1	71.9	70	57.1	28.6	5
J1842+5024	18 42 03.4	50 24 04.6	113.4	69	43.5	8.6	5.4
J1842+6809	18 42 33.6	68 09 25.2	824.4	925	846.7	948.4	85.9
J1843+4449	18 43 07.9	44 49 51.5	118.4	90	103.3	143.4	19.6
J1843+3225	18 43 29.3	32 25 27.5	274.1	160	160.9	75.6	10.7
J1843+3558	18 43 51.4	35 58 35.4	125.6	151	63.8	47	11.4
J1844+5709	18 44 51.0	57 09 38.6	164.7	123	83.1	59.5	4.9
J1845+4007	18 45 11.1	40 07 51.6	1020.4	564	386.3	115.3	12.8
J1845+5441	18 45 13.7	54 41 57.0	158.8	101	69	13.2	4.9
J1845+3548	18 45 24.1	35 48 13.6	203	185	45	39.3	6.6
J1845+3541	18 45 35.1	35 41 16.7	883.5	793	571.3	83.2	9
J1845+5715	18 45 44.0	57 15 37.3	116.6	71	39.1	40.7	4.9
J1846+7237	18 46 12.8	72 37 50.6	99.4	69	41	62.7	5.5
J1846+3747	18 46 31.9	37 47 17.3	118.2	121	202.8	42.6	8
J1849+6705	18 49 16.1	67 05 41.7	533.3	845	476	3675	301
J1849+7137	18 49 30.5	71 37 23.6	121.1	92	46.6	38.5	3.4
J1849+5737	18 49 42.8	57 37 27.5	60.8	77	77.5	72.2	6.2
J1850+4959	18 50 22.2	49 59 21.5	193.3	230	155.7	84.3	12
J1850+4057	18 50 31.3	40 57 31.4	119.4	99	84.8	37.6	5.5
J1850+5744	18 50 37.9	57 44 12.7	82.7	102	34.8	18.2	1.6
J1851+6100	18 51 52.4	61 00 38.8	269	219	189.6	176.5	14.6
J1852+4855	18 52 28.6	48 55 47.5	242.7	311	374.1	529.5	48.8
J1852+4019	18 52 30.4	40 19 06.6	677.2	525	626.7	328.4	29.9
J1852+4405	18 52 40.0	44 05 35.1	71	70	42	17.5	2.4
J1854+7351	18 54 57.3	73 51 19.9	472.7	576	600.3	256.2	21.7
J1855+3742	18 55 27.7	37 42 57.0	189.7	367	227.6	75.2	6.5
J1856+4400	18 56 59.3	44 00 14.6	142.9	84	94	26	3.5
J1859+4431	18 59 18.8	44 31 29.4	66.3	72	59	10.2	5.5
J1901+6207	19 01 03.0	62 07 21.3	108.7	68	23.6	23.5	3.1
J1901+4858	19 01 08.7	48 58 13.9	28.3	65	25.5	10.3	3.5
J1902+4235	19 02 30.4	42 35 09.0	124.8	71	150	39.6	6.4
J1903+5540	19 03 11.6	55 40 38.4	263.9	235	166.3	87.8	11.6
J1903+5130	19 03 13.1	51 30 31.1	95.2	84	113.3	102.9	11
J1904+5355	19 04 33.8	53 55 08.4	84.4	75	72.5	21.3	2.9
J1907+5141	19 07 37.5	51 41 57.3	114.4	105	62	29.4	3.2
J1909+6241	19 09 20.2	62 41 38.8	146.5	113	80.5	17.2	2.8
J1909+4834	19 09 46.6	48 34 31.8	422.9	495	236.9	172.1	15.8
J1910+4802	19 10 34.2	48 02 11.8	244.3	154	126.1	142.1	15.4
J1912+6526	19 12 06.0	65 26 30.1	83.4	71	45.6	42.6	5.5
J1913+4706	19 13 16.0	47 06 49.7	164.8	108	17.3	37.3	3.8
J1915+6548	19 15 23.8	65 48 46.4	597.2	354	224.1	37.8	6.4
J1916+6053	19 16 54.3	60 53 03.8	69	100	71.2	19.4	2.9
J1918+5520	19 18 10.7	55 20 38.6	305.9	300	424.6	430.4	37.4
J1918+4937	19 18 45.6	49 37 56.1	162.6	127	213.3	89.3	12.3
J1919+7240	19 19 53.9	72 40 58.6	53	66	51.1	9.5	1.9
J1920+5350	19 20 01.3	53 50 46.8	115	96	91.9	50.6	6.8
J1926+6921	19 26 37.9	69 21 14.9	115	85	108.6	35.9	3.9
J1927+6117	19 27 30.4	61 17 32.9	546.2	558	514	582.9	50.6
J1927+7358	19 27 48.5	73 58 01.6	4040.8	3626	3697.8	2910	246
J1929+6146	19 29 35.1	61 46 29.3	215.4	121	117.1	72.8	7.9
J1930+5859	19 30 20.9	58 59 11.4	23.1	78	69.6	136.5	14.3
J1930+6627	19 30 46.2	66 27 37.4	31.4	74	40.5	9.3	3.9
J1931+5227	19 31 33.1	52 27 19.3	110.9	95	115.2	52	5.6
J1933+6540	19 33 57.3	65 40 16.9	225.1	240	285.6	235.9	20.5
J1934+7117	19 34 15.4	71 17 51.8	182.9	116	116.3	66.1	5.4
J1934+6138	19 34 40.7	61 38 41.6	198.5	140	235.3	192	16.2
J1936+7131	19 36 03.6	71 31 31.8	570.6	398	497	320.7	34.2
J1937+7440	19 37 02.7	74 40 54.3	210.5	161	145.3	191.2	25.9
J1937+6452	19 37 11.9	64 52 22.3	156.5	88	21.3	6.6	3.6
J1937+6144	19 37 14.1	61 44 04.8	56.5	79	63.2	123.5	10.8
J1937+5431	19 37 34.9	54 31 16.4	125.1	79	58.7	28.9	5.4
J1938+6307	19 38 16.2	63 07 17.8	243	182	124.8	138.8	15.6
J1938+6648	19 38 25.3	66 48 52.9	587.3	329	214.2	66.8	5.7
J1938+6300	19 38 37.4	63 00 29.8	220.4	124	95	111.3	9.7
J1941+7221	19 41 27.0	72 21 42.2	237.7	165	171.9	60.4	8.5
J1942+6307	19 42 57.2	63 07 37.8	248.7	157	175.5	121.3	11.5
J1945+6015	19 45 10.6	60 15 02.7	16.6	88	65.8	6.9	2.4
J1945+6534	19 45 45.7	65 34 45.7	117.1	91	71.4	18.6	3
J1945+7055	19 45 53.5	70 55 48.7	974.3	677	482.6	240	33.2
J1946+6031	19 46 13.1	60 31 38.9	56	84	110.5	94.1	12.5
J1947+6750	19 47 36.3	67 50 16.9	231.9	165	139.6	42.6	4.1
J1949+7252	19 49 35.2	72 52 43.0	181.4	198	97.2	68.5	9.5
J1950+7310	19 50 17.4	73 10 31.4	97.6	72	106.5	80.5	9.2
J1951+5727	19 51 07.0	57 27 17.2	465.3	506	316.6	218.5	20.1
J1952+6501	19 52 10.0	65 01 46.2	89.8	113	73.4	34.5	6.5
J1952+6234	19 52 35.5	62 34 04.4	200.5	123	80.9	93.3	7.8
J1954+6153	19 54 56.0	61 53 58.3	62	127	186.7	9.6	2.7
J1955+6500	19 55 17.4	65 00 44.2	71.6	78	40.5	10.7	3.1
J1959+6206	19 59 30.1	62 06 44.7	131.1	151	98.7	64.3	8.3
J1959+6508	19 59 59.8	65 08 54.7	258.4	238	222.8	200.7	18.5
J2001+7040	20 01 34.0	70 40 25.8	161.1	96	61.1	30.8	3.3
J2004+7355	20 04 17.1	73 55 06.0	108	85	193.4	202.4	21.2
J2006+6424	20 06 17.7	64 24 45.4	527.8	716	958	1142.9	93.2
J2007+7452	20 07 04.4	74 52 25.4	264.3	256	218.3	196.4	19.1
J2007+6607	20 07 28.8	66 07 22.6	522	749	480.9	626	60.3
J2008+6345	20 08 49.5	63 45 41.5	83.1	73	66.3	56.6	5.3
J2009+7229	20 09 52.3	72 29 19.4	972.4	907	791.9	598.1	51.5
J2011+7205	20 11 03.8	72 05 12.2	139.8	137	113.1	53.2	7.5
J2012+6319	20 12 22.0	63 19 12.0	125	125	111.3	131.3	11
J2014+6553	20 14 32.0	65 53 55.4	542.5	337	224.8	88.9	7.9
J2015+6554	20 15 55.4	65 54 52.7	680.2	529	553.6	363.8	32.8
J2016+6450	20 16 40.7	64 50 28.6	70.8	142	118.5	123.5	10
J2017+7440	20 17 13.1	74 40 48.0	488.7	535	344.5	511.6	48
J2020+6524	20 20 02.3	65 24 45.4	81.7	65	92.5	47.6	6.8
J2020+6747	20 20 18.9	67 47 06.4	243	163	257.5	114.8	12.1
J2021+6418	20 21 36.0	64 18 47.4	149.8	145	131	65.5	5.9
J2025+6616	20 25 15.8	66 16 12.8	58.7	73	82.7	1.6	2
J2045+7409	20 45 42.9	74 09 54.8	193	134	101.9	67	10.1
J2051+7441	20 51 33.7	74 41 40.5	363.4	312	293.7	208.5	18
J2052+6858	20 52 00.2	68 58 15.7	362.5	274	143.8	59.8	8
J2103+7456	21 03 16.7	74 56 56.9	34.9	74	98.5	102.8	16.4
J2107+7339	21 07 50.6	73 39 24.7	84.7	96	68.4	44.1	5.9
J2125+7418	21 25 26.8	74 18 33.8	168.4	159	122.1	55.3	6.5
J2132+7240	21 32 12.4	72 40 47.5	92.7	111	108.4	24.6	4.5
J2205+7436	22 05 47.4	74 36 21.0	241.7	200	159.9	181.9	20.9

